Sparsity-promoting dynamic mode decomposition

Dynamic mode decomposition (DMD) represents an effective means for capturing the essential features of numerically or experimentally generated flow fields. In order to achieve a desirable tradeoff between the quality of approximation and the number of modes that are used to approximate the given fields, we develop a sparsity-promoting variant of the standard DMD algorithm. In our method, sparsity is induced by regularizing the least-squares deviation between the matrix of snapshots and the linear combination of DMD modes with an additional term that penalizes the $\ell_1$-norm of the vector of DMD amplitudes. The globally optimal solution of the resulting regularized convex optimization problem is computed using the alternating direction method of multipliers, an algorithm well-suited for large problems. Several examples of flow fields resulting from numerical simulations and physical experiments are used to illustrate the effectiveness of the developed method.

==> data/channel/Amp_vs_re_fr.dat <==
   real			  imag             amp 
   3.7396706e-03  -2.3752649e-01   1.1666934e+01
  -7.2897388e-01  -3.0530133e-01   6.4858295e-06
  -5.0898726e-02  -2.7720435e-01   1.8205227e+00
  -1.8280322e-01  -1.9003198e-01   4.3086168e-02
  -1.9932156e-01  -2.1273524e-01   9.2033464e-02
  -4.8270957e-01  -3.3530258e-01   3.7261729e-04
  -1.2450457e-01  -3.4911242e-01   7.0093607e+00
  -3.1144063e-01  -3.4012588e-01   9.4057721e-03
  -2.2888136e-01  -3.6931561e-01   3.4417718e-01
  -1.3819059e-01  -4.1637863e-01   1.1397349e+00
  -2.0377405e-01  -4.5415640e-01   1.9774343e+00
  -1.9257363e-01  -4.9910117e-01   2.4700518e+00
  -1.8705194e-01  -5.4437306e-01   1.6143359e+00
  -1.8955921e-01  -5.9702366e-01   2.2414614e+00
  -1.8426358e-01  -6.5385912e-01   2.5220612e+00
  -1.7395200e-01  -7.0823700e-01   2.6988984e+00
  -1.6049829e-01  -7.5836321e-01   2.7372532e+00
  -1.4522024e-01  -8.0339048e-01   2.5786305e+00
  -1.2951964e-01  -8.4259985e-01   2.2291179e+00
  -1.3902126e-01  -9.1257544e-01   2.6382681e-02
  -1.1368021e-01  -8.7626753e-01   1.9892845e+00
  -9.0841918e-02  -9.0755715e-01   1.8426583e+00
  -3.5165345e-02  -9.6462895e-01   8.9357810e-01
  -3.5855849e-02  -9.6443169e-01   1.0111718e-02
  -6.3164546e-02  -9.3628162e-01   1.4133220e+00
  -5.3908585e-02  -9.4145938e-01   4.0446483e-03


==> data/channel/Edmd.dat <==
   real           imag
   3.7396706e-03  -2.3752649e-01
  -7.2897388e-01  -3.0530133e-01
  -5.0898726e-02  -2.7720435e-01
  -1.8280322e-01  -1.9003198e-01
  -1.9932156e-01  -2.1273524e-01
  -4.8270957e-01  -3.3530258e-01
  -1.2450457e-01  -3.4911242e-01
  -3.1144063e-01  -3.4012588e-01
  -2.2888136e-01  -3.6931561e-01
  -1.3819059e-01  -4.1637863e-01
  -2.0377405e-01  -4.5415640e-01
  -1.9257363e-01  -4.9910117e-01
  -1.8705194e-01  -5.4437306e-01
  -1.8955921e-01  -5.9702366e-01
  -1.8426358e-01  -6.5385912e-01
  -1.7395200e-01  -7.0823700e-01
  -1.6049829e-01  -7.5836321e-01
  -1.4522024e-01  -8.0339048e-01
  -1.2951964e-01  -8.4259985e-01
  -1.3902126e-01  -9.1257544e-01
  -1.1368021e-01  -8.7626753e-01
  -9.0841918e-02  -9.0755715e-01
  -3.5165345e-02  -9.6462895e-01
  -3.5855849e-02  -9.6443169e-01
  -6.3164546e-02  -9.3628162e-01
  -5.3908585e-02  -9.4145938e-01


==> data/channel/Eos.dat <==
   real			  imag	
   3.7396706e-03  -2.3752649e-01
  -5.0898727e-02  -2.7720434e-01
  -1.8282193e-01  -1.9005925e-01
  -1.9936069e-01  -2.1272578e-01
  -1.2450198e-01  -3.4910682e-01
  -1.3822653e-01  -4.1635102e-01
  -3.5167278e-02  -9.6463092e-01
  -3.5186584e-02  -9.6464251e-01
  -2.3882483e-01  -3.6849848e-01
  -2.6510650e-01  -3.8398761e-01
  -7.7517787e-01  -6.6948760e-01
  -7.4641329e-01  -6.6957185e-01
  -2.0873122e-01  -4.7490119e-01
  -6.3201496e-02  -9.3631654e-01
  -6.3251569e-02  -9.3635178e-01
  -7.1812200e-01  -6.6985239e-01
  -6.9025014e-01  -6.6996806e-01
  -2.0646522e-01  -5.3204521e-01
  -9.1222735e-02  -9.0798305e-01
  -9.1312862e-02  -9.0805633e-01
  -6.6286553e-01  -6.7027520e-01
  -2.8662504e-01  -5.1291620e-01
  -3.1429706e-01  -5.2222816e-01
  -6.3587625e-01  -6.7042865e-01
  -6.0938765e-01  -6.7076637e-01
  -5.8326983e-01  -6.7096496e-01
  -1.1923285e-01  -8.7962729e-01
  -1.1937073e-01  -8.7975570e-01
  -5.5766510e-01  -6.7133821e-01
  -1.4723393e-01  -8.5124584e-01
  -2.6716170e-01  -5.8721293e-01
  -5.3240655e-01  -6.7159040e-01
  -1.4742560e-01  -8.5144938e-01
  -5.0767198e-01  -6.7200747e-01
  -2.5988570e-01  -6.3671937e-01
  -1.7522868e-01  -8.2283504e-01
  -4.8325968e-01  -6.7232271e-01
  -4.5936993e-01  -6.7282248e-01
  -4.3579519e-01  -6.7320768e-01
  -4.1247338e-01  -6.7408362e-01
  -1.7547807e-01  -8.2313696e-01
  -3.2519722e-01  -6.3610481e-01
  -3.5254522e-01  -6.4241741e-01
  -3.8982616e-01  -6.7451112e-01
  -2.0322066e-01  -7.9438839e-01
  -2.0352915e-01  -7.9481839e-01
  -3.6421780e-01  -6.7842440e-01
  -3.4373273e-01  -6.7764340e-01
  -3.0761154e-01  -6.8286367e-01
  -2.3158507e-01  -7.6649408e-01
  -2.3118599e-01  -7.6587681e-01
  -3.1949838e-01  -6.9415691e-01
  -2.8765545e-01  -7.0887460e-01
  -2.8551470e-01  -7.1231590e-01
  -2.5969189e-01  -7.3811502e-01
  -2.5871707e-01  -7.3741575e-01


==> data/channel/pos10000_x0.dat <==
  -3.5425443e-08
  -7.0199144e-07
  -4.6798391e-06
  -1.9676637e-05
  -6.2977572e-05
  -1.6720862e-04
  -3.8674276e-04
  -8.0406763e-04
  -1.5353602e-03
  -2.7344869e-03
  -4.5946719e-03
  -7.3471564e-03
  -1.1256309e-02
  -1.6610842e-02
  -2.3711026e-02
  -3.2852081e-02
  -4.4304236e-02
  -5.8290246e-02
  -7.4961478e-02
  -9.4373929e-02
  -1.1646576e-01
  -1.4103799e-01
  -1.6774020e-01
  -1.9606263e-01
  -2.2533637e-01
  -2.5474242e-01
  -2.8333049e-01
  -3.1004735e-01
  -3.3377452e-01
  -3.5337380e-01
  -3.6773915e-01
  -3.7585237e-01
  -3.7684002e-01
  -3.7002820e-01
  -3.5499229e-01
  -3.3159824e-01
  -3.0003259e-01
  -2.6081894e-01
  -2.1481896e-01
  -1.6321721e-01
  -1.0748972e-01
  -4.9357300e-02
   9.2743257e-03
   6.6384739e-02
   1.1991586e-01
   1.6785158e-01
   2.0829567e-01
   2.3954351e-01
   2.6014358e-01
   2.6894522e-01
   2.6512993e-01
   2.4822477e-01
   2.1809719e-01
   1.7493230e-01
   1.1919455e-01
   5.1576944e-02
  -2.7058177e-02
  -1.1574207e-01
  -2.1346133e-01
  -3.1921355e-01
  -4.3205224e-01
  -5.5111750e-01
  -6.7564961e-01
  -8.0498427e-01
  -9.3852950e-01
  -1.0757259e+00
  -1.2159931e+00
  -1.3586669e+00
  -1.5029323e+00
  -1.6477577e+00
  -1.7918381e+00
  -1.9335512e+00
  -2.0709330e+00
  -2.2016768e+00
  -2.3231585e+00
  -2.4324895e+00
  -2.5265956e+00
  -2.6023215e+00
  -2.6565535e+00
  -2.6863580e+00
  -2.6891254e+00
  -2.6627137e+00
  -2.6055827e+00
  -2.5169104e+00
  -2.3966841e+00
  -2.2457614e+00
  -2.0658932e+00
  -1.8597100e+00
  -1.6306672e+00
  -1.3829525e+00
  -1.1213599e+00
  -8.5113353e-01
  -5.7779083e-01
  -3.0693175e-01
  -4.4044189e-02
   2.0568563e-01
   4.3754867e-01
   6.4746636e-01
   8.3211486e-01
   9.8901509e-01
   1.1165853e+00
   1.2141549e+00
   1.2819406e+00
   1.3209870e+00
   1.3330769e+00
   1.3206167e+00
   1.2865038e+00
   1.2339829e+00
   1.1665000e+00
   1.0875597e+00
   1.0005934e+00
   9.0884295e-01
   8.1526453e-01
   7.2245544e-01
   6.3260459e-01
   5.4746689e-01
   4.6836010e-01
   3.9618154e-01
   3.3144125e-01
   2.7430783e-01
   2.2466284e-01
   1.8215946e-01
   1.4628190e-01
   1.1640197e-01
   9.1830362e-02
   7.1860513e-02
   5.5804080e-02
   4.3017442e-02
   3.2919528e-02
   2.5001710e-02
   1.8830927e-02
   1.4047455e-02
   1.0358804e-02
   7.5312387e-03
   5.3802150e-03
   3.7608270e-03
   2.5590743e-03
   1.6844608e-03
   1.0641613e-03
   6.3875659e-04
   3.5935171e-04
   1.8577676e-04
   8.5520006e-05
   3.3050540e-05
   9.2448345e-06
   7.1923629e-07
  -1.0282624e-06
  -6.6548393e-07
  -1.8106050e-07
  -1.3218266e-08


==> data/channel/posEdmd1.dat <==
   real			  imag             Amp 	
   3.7396706e-03  -2.3752649e-01   1.2237500e+01


==> data/channel/posEdmd13.dat <==
   real		      imag			   Amp	
   3.7396706e-03  -2.3752649e-01   1.1655153e+01
  -5.0898726e-02  -2.7720435e-01   2.0684047e+00
  -1.2450457e-01  -3.4911242e-01   8.2818272e+00
  -1.8705194e-01  -5.4437306e-01   5.7042744e+00
  -1.8426358e-01  -6.5385912e-01   8.1196985e+00
  -1.7395200e-01  -7.0823700e-01   7.7243008e+00
  -1.6049829e-01  -7.5836321e-01   1.3180699e+01
  -1.4522024e-01  -8.0339048e-01   1.5831413e+01
  -1.2951964e-01  -8.4259985e-01   9.9028973e+00
  -1.1368021e-01  -8.7626753e-01   8.6959314e+00
  -9.0841918e-02  -9.0755715e-01   4.9174906e+00
  -3.5165345e-02  -9.6462895e-01   1.1298016e+00
  -5.3908585e-02  -9.4145938e-01   2.0667954e-01


==> data/channel/posEdmd3.dat <==
   real			  imag			   Amp		
   3.7396706e-03  -2.3752649e-01   1.1578921e+01
  -1.2450457e-01  -3.4911242e-01   1.5727424e+01
  -5.3908585e-02  -9.4145938e-01   6.7439983e+00


==> data/channel/posEdmd5.dat <==
   real			  imag			   Amp	
   3.7396706e-03  -2.3752649e-01   1.1654058e+01
  -1.2450457e-01  -3.4911242e-01   8.3745916e+00
  -1.8705194e-01  -5.4437306e-01   1.0788395e+01
  -1.2951964e-01  -8.4259985e-01   7.2309952e+00
  -5.3908585e-02  -9.4145938e-01   3.8298751e+00


==> data/channel/posNzJpol.dat <==
   Nz              Jsp
   1.0000000e+00   4.8161845e+01
   2.0000000e+00   4.1155108e+01
   3.0000000e+00   2.5606418e+01
   4.0000000e+00   1.8933021e+01
   5.0000000e+00   1.4246300e+01
   6.0000000e+00   1.0682930e+01
   7.0000000e+00   9.7372368e+00
   8.0000000e+00   8.9413814e+00
   9.0000000e+00   7.9579839e+00
   1.0000000e+01   7.7558113e+00
   1.1000000e+01   7.3654314e+00
   1.2000000e+01   6.6926967e+00
   1.3000000e+01   2.0390019e+00
   1.4000000e+01   2.0110712e+00
   1.5000000e+01   1.3187844e+00
   1.6000000e+01   1.2610373e+00
   1.8000000e+01   1.4464727e-01
   1.9000000e+01   1.1026607e-01
   2.0000000e+01   1.0955219e-01
   2.1000000e+01   3.0505512e-02
   2.2000000e+01   9.2805681e-03
   2.1000000e+01   9.6102669e-03
   2.2000000e+01   8.4155034e-03
   2.3000000e+01   3.1421275e-03
   2.4000000e+01   2.0681078e-03
   2.5000000e+01   8.5299224e-06


==> data/channel/posNzPloss.dat <==
   Nz			   Ploss
   1.0000000e+00   3.0760559e+01
   2.0000000e+00   2.6285416e+01
   3.0000000e+00   1.6354600e+01
   4.0000000e+00   1.2092359e+01
   5.0000000e+00   9.0989904e+00
   6.0000000e+00   6.8230963e+00
   7.0000000e+00   6.2190900e+00
   8.0000000e+00   5.7107839e+00
   9.0000000e+00   5.0826964e+00
   1.0000000e+01   4.9535705e+00
   1.1000000e+01   4.7042381e+00
   1.2000000e+01   4.2745683e+00
   1.3000000e+01   1.3022931e+00
   1.4000000e+01   1.2844540e+00
   1.5000000e+01   8.4229636e-01
   1.6000000e+01   8.0541376e-01
   1.8000000e+01   9.2384979e-02
   1.9000000e+01   7.0425999e-02
   2.0000000e+01   6.9970048e-02
   2.1000000e+01   1.9483610e-02
   2.2000000e+01   5.9274196e-03
   2.1000000e+01   6.1379954e-03
   2.2000000e+01   5.3749102e-03
   2.3000000e+01   2.0068500e-03
   2.4000000e+01   1.3208828e-03
   2.5000000e+01   5.4479886e-06


==> data/jet/circle.dat <==
   real            imag
   1.0000000e+00   0.0000000e+00
   9.9987601e-01   1.5746681e-02
   9.9950408e-01   3.1489457e-02
   9.9888430e-01   4.7224424e-02
   9.9801683e-01   6.2947681e-02
   9.9690187e-01   7.8655329e-02
   9.9553971e-01   9.4343472e-02
   9.9393068e-01   1.1000822e-01
   9.9207518e-01   1.2564569e-01
   9.8997367e-01   1.4125200e-01
   9.8762668e-01   1.5682329e-01
   9.8503478e-01   1.7235569e-01
   9.8219862e-01   1.8784535e-01
   9.7911890e-01   2.0328842e-01
   9.7579638e-01   2.1868109e-01
   9.7223190e-01   2.3401953e-01
   9.6842632e-01   2.4929994e-01
   9.6438060e-01   2.6451853e-01
   9.6009574e-01   2.7967153e-01
   9.5557281e-01   2.9475517e-01
   9.5081291e-01   3.0976573e-01
   9.4581724e-01   3.2469947e-01
   9.4058703e-01   3.3955269e-01
   9.3512359e-01   3.5432172e-01
   9.2942825e-01   3.6900288e-01
   9.2350244e-01   3.8359254e-01
   9.1734763e-01   3.9808707e-01
   9.1096534e-01   4.1248290e-01
   9.0435716e-01   4.2677644e-01
   8.9752472e-01   4.4096414e-01
   8.9046972e-01   4.5504251e-01
   8.8319390e-01   4.6900803e-01
   8.7569908e-01   4.8285725e-01
   8.6798710e-01   4.9658674e-01
   8.6005989e-01   5.1019308e-01
   8.5191941e-01   5.2367291e-01
   8.4356767e-01   5.3702289e-01
   8.3500675e-01   5.5023970e-01
   8.2623877e-01   5.6332006e-01
   8.1726591e-01   5.7626073e-01
   8.0809039e-01   5.8905851e-01
   7.9871448e-01   6.0171021e-01
   7.8914051e-01   6.1421271e-01
   7.7937085e-01   6.2656290e-01
   7.6940794e-01   6.3875772e-01
   7.5925423e-01   6.5079414e-01
   7.4891224e-01   6.6266919e-01
   7.3838455e-01   6.7437991e-01
   7.2767375e-01   6.8592340e-01
   7.1678251e-01   6.9729680e-01
   7.0571353e-01   7.0849729e-01
   6.9446955e-01   7.1952209e-01
   6.8305336e-01   7.3036847e-01
   6.7146779e-01   7.4103374e-01
   6.5971572e-01   7.5151525e-01
   6.4780005e-01   7.6181040e-01
   6.3572375e-01   7.7191665e-01
   6.2348980e-01   7.8183148e-01
   6.1110125e-01   7.9155244e-01
   5.9856115e-01   8.0107711e-01
   5.8587264e-01   8.1040314e-01
   5.7303884e-01   8.1952821e-01
   5.6006294e-01   8.2845006e-01
   5.4694816e-01   8.3716648e-01
   5.3369775e-01   8.4567530e-01
   5.2031500e-01   8.5397441e-01
   5.0680323e-01   8.6206177e-01
   4.9316578e-01   8.6993535e-01
   4.7940604e-01   8.7759322e-01
   4.6552742e-01   8.8503346e-01
   4.5153336e-01   8.9225424e-01
   4.3742733e-01   8.9925376e-01
   4.2321283e-01   9.0603030e-01
   4.0889339e-01   9.1258216e-01
   3.9447255e-01   9.1890772e-01
   3.7995390e-01   9.2500542e-01
   3.6534102e-01   9.3087375e-01
   3.5063756e-01   9.3651124e-01
   3.3584714e-01   9.4191650e-01
   3.2097344e-01   9.4708820e-01
   3.0602015e-01   9.5202504e-01
   2.9099097e-01   9.5672580e-01
   2.7588963e-01   9.6118932e-01
   2.6071989e-01   9.6541449e-01
   2.4548549e-01   9.6940027e-01
   2.3019021e-01   9.7314565e-01
   2.1483786e-01   9.7664973e-01
   1.9943223e-01   9.7991162e-01
   1.8397715e-01   9.8293052e-01
   1.6847644e-01   9.8570568e-01
   1.5293396e-01   9.8823641e-01
   1.3735356e-01   9.9052208e-01
   1.2173909e-01   9.9256214e-01
   1.0609444e-01   9.9435606e-01
   9.0423478e-02   9.9590341e-01
   7.4730094e-02   9.9720380e-01
   5.9018178e-02   9.9825691e-01
   4.3291628e-02   9.9906248e-01
   2.7554342e-02   9.9962031e-01
   1.1810224e-02   9.9993026e-01
  -3.9368227e-03   9.9999225e-01
  -1.9682893e-02   9.9980627e-01
  -3.5424083e-02   9.9937237e-01
  -5.1156489e-02   9.9869065e-01
  -6.6876209e-02   9.9776128e-01
  -8.2579345e-02   9.9658449e-01
  -9.8262005e-02   9.9516058e-01
  -1.1392030e-01   9.9348989e-01
  -1.2955034e-01   9.9157285e-01
  -1.4514826e-01   9.8940992e-01
  -1.6071019e-01   9.8700164e-01
  -1.7623226e-01   9.8434861e-01
  -1.9171063e-01   9.8145149e-01
  -2.0714147e-01   9.7831100e-01
  -2.2252093e-01   9.7492791e-01
  -2.3784522e-01   9.7130307e-01
  -2.5311053e-01   9.6743737e-01
  -2.6831308e-01   9.6333177e-01
  -2.8344909e-01   9.5898729e-01
  -2.9851481e-01   9.5440500e-01
  -3.1350651e-01   9.4958605e-01
  -3.2842047e-01   9.4453163e-01
  -3.4325299e-01   9.3924299e-01
  -3.5800039e-01   9.3372144e-01
  -3.7265901e-01   9.2796835e-01
  -3.8722523e-01   9.2198515e-01
  -4.0169542e-01   9.1577333e-01
  -4.1606601e-01   9.0933441e-01
  -4.3033342e-01   9.0267001e-01
  -4.4449412e-01   8.9578177e-01
  -4.5854460e-01   8.8867140e-01
  -4.7248137e-01   8.8134066e-01
  -4.8630098e-01   8.7379137e-01
  -5.0000000e-01   8.6602540e-01
  -5.1357503e-01   8.5804469e-01
  -5.2702271e-01   8.4985120e-01
  -5.4033970e-01   8.4144697e-01
  -5.5352271e-01   8.3283409e-01
  -5.6656845e-01   8.2401468e-01
  -5.7947370e-01   8.1499094e-01
  -5.9223525e-01   8.0576511e-01
  -6.0484995e-01   7.9633946e-01
  -6.1731466e-01   7.8671635e-01
  -6.2962629e-01   7.7689815e-01
  -6.4178179e-01   7.6688730e-01
  -6.5377815e-01   7.5668628e-01
  -6.6561239e-01   7.4629763e-01
  -6.7728157e-01   7.3572391e-01
  -6.8878281e-01   7.2496775e-01
  -7.0011324e-01   7.1403182e-01
  -7.1127007e-01   7.0291883e-01
  -7.2225052e-01   6.9163154e-01
  -7.3305187e-01   6.8017274e-01
  -7.4367145e-01   6.6854527e-01
  -7.5410661e-01   6.5675202e-01
  -7.6435478e-01   6.4479592e-01
  -7.7441340e-01   6.3267992e-01
  -7.8427999e-01   6.2040704e-01
  -7.9395210e-01   6.0798031e-01
  -8.0342734e-01   5.9540282e-01
  -8.1270334e-01   5.8267768e-01
  -8.2177782e-01   5.6980806e-01
  -8.3064851e-01   5.5679714e-01
  -8.3931323e-01   5.4364814e-01
  -8.4776982e-01   5.3036434e-01
  -8.5601618e-01   5.1694902e-01
  -8.6405028e-01   5.0340551e-01
  -8.7187012e-01   4.8973717e-01
  -8.7947375e-01   4.7594739e-01
  -8.8685930e-01   4.6203959e-01
  -8.9402493e-01   4.4801721e-01
  -9.0096887e-01   4.3388374e-01
  -9.0768939e-01   4.1964267e-01
  -9.1418483e-01   4.0529755e-01
  -9.2045357e-01   3.9085192e-01
  -9.2649407e-01   3.7630937e-01
  -9.3230482e-01   3.6167351e-01
  -9.3788438e-01   3.4694796e-01
  -9.4323138e-01   3.3213638e-01
  -9.4834447e-01   3.1724243e-01
  -9.5322241e-01   3.0226982e-01
  -9.5786397e-01   2.8722225e-01
  -9.6226800e-01   2.7210346e-01
  -9.6643342e-01   2.5691720e-01
  -9.7035919e-01   2.4166723e-01
  -9.7404433e-01   2.2635733e-01
  -9.7748794e-01   2.1099130e-01
  -9.8068916e-01   1.9557295e-01
  -9.8364719e-01   1.8010610e-01
  -9.8636130e-01   1.6459459e-01
  -9.8883083e-01   1.4904227e-01
  -9.9105515e-01   1.3345298e-01
  -9.9303371e-01   1.1783061e-01
  -9.9476603e-01   1.0217901e-01
  -9.9625167e-01   8.6502082e-02
  -9.9749027e-01   7.0803700e-02
  -9.9848152e-01   5.5087760e-02
  -9.9922517e-01   3.9358161e-02
  -9.9972104e-01   2.3618801e-02
  -9.9996900e-01   7.8735844e-03
  -9.9996900e-01  -7.8735844e-03
  -9.9972104e-01  -2.3618801e-02
  -9.9922517e-01  -3.9358161e-02
  -9.9848152e-01  -5.5087760e-02
  -9.9749027e-01  -7.0803700e-02
  -9.9625167e-01  -8.6502082e-02
  -9.9476603e-01  -1.0217901e-01
  -9.9303371e-01  -1.1783061e-01
  -9.9105515e-01  -1.3345298e-01
  -9.8883083e-01  -1.4904227e-01
  -9.8636130e-01  -1.6459459e-01
  -9.8364719e-01  -1.8010610e-01
  -9.8068916e-01  -1.9557295e-01
  -9.7748794e-01  -2.1099130e-01
  -9.7404433e-01  -2.2635733e-01
  -9.7035919e-01  -2.4166723e-01
  -9.6643342e-01  -2.5691720e-01
  -9.6226800e-01  -2.7210346e-01
  -9.5786397e-01  -2.8722225e-01
  -9.5322241e-01  -3.0226982e-01
  -9.4834447e-01  -3.1724243e-01
  -9.4323138e-01  -3.3213638e-01
  -9.3788438e-01  -3.4694796e-01
  -9.3230482e-01  -3.6167351e-01
  -9.2649407e-01  -3.7630937e-01
  -9.2045357e-01  -3.9085192e-01
  -9.1418483e-01  -4.0529755e-01
  -9.0768939e-01  -4.1964267e-01
  -9.0096887e-01  -4.3388374e-01
  -8.9402493e-01  -4.4801721e-01
  -8.8685930e-01  -4.6203959e-01
  -8.7947375e-01  -4.7594739e-01
  -8.7187012e-01  -4.8973717e-01
  -8.6405028e-01  -5.0340551e-01
  -8.5601618e-01  -5.1694902e-01
  -8.4776982e-01  -5.3036434e-01
  -8.3931323e-01  -5.4364814e-01
  -8.3064851e-01  -5.5679714e-01
  -8.2177782e-01  -5.6980806e-01
  -8.1270334e-01  -5.8267768e-01
  -8.0342734e-01  -5.9540282e-01
  -7.9395210e-01  -6.0798031e-01
  -7.8427999e-01  -6.2040704e-01
  -7.7441340e-01  -6.3267992e-01
  -7.6435478e-01  -6.4479592e-01
  -7.5410661e-01  -6.5675202e-01
  -7.4367145e-01  -6.6854527e-01
  -7.3305187e-01  -6.8017274e-01
  -7.2225052e-01  -6.9163154e-01
  -7.1127007e-01  -7.0291883e-01
  -7.0011324e-01  -7.1403182e-01
  -6.8878281e-01  -7.2496775e-01
  -6.7728157e-01  -7.3572391e-01
  -6.6561239e-01  -7.4629763e-01
  -6.5377815e-01  -7.5668628e-01
  -6.4178179e-01  -7.6688730e-01
  -6.2962629e-01  -7.7689815e-01
  -6.1731466e-01  -7.8671635e-01
  -6.0484995e-01  -7.9633946e-01
  -5.9223525e-01  -8.0576511e-01
  -5.7947370e-01  -8.1499094e-01
  -5.6656845e-01  -8.2401468e-01
  -5.5352271e-01  -8.3283409e-01
  -5.4033970e-01  -8.4144697e-01
  -5.2702271e-01  -8.4985120e-01
  -5.1357503e-01  -8.5804469e-01
  -5.0000000e-01  -8.6602540e-01
  -4.8630098e-01  -8.7379137e-01
  -4.7248137e-01  -8.8134066e-01
  -4.5854460e-01  -8.8867140e-01
  -4.4449412e-01  -8.9578177e-01
  -4.3033342e-01  -9.0267001e-01
  -4.1606601e-01  -9.0933441e-01
  -4.0169542e-01  -9.1577333e-01
  -3.8722523e-01  -9.2198515e-01
  -3.7265901e-01  -9.2796835e-01
  -3.5800039e-01  -9.3372144e-01
  -3.4325299e-01  -9.3924299e-01
  -3.2842047e-01  -9.4453163e-01
  -3.1350651e-01  -9.4958605e-01
  -2.9851481e-01  -9.5440500e-01
  -2.8344909e-01  -9.5898729e-01
  -2.6831308e-01  -9.6333177e-01
  -2.5311053e-01  -9.6743737e-01
  -2.3784522e-01  -9.7130307e-01
  -2.2252093e-01  -9.7492791e-01
  -2.0714147e-01  -9.7831100e-01
  -1.9171063e-01  -9.8145149e-01
  -1.7623226e-01  -9.8434861e-01
  -1.6071019e-01  -9.8700164e-01
  -1.4514826e-01  -9.8940992e-01
  -1.2955034e-01  -9.9157285e-01
  -1.1392030e-01  -9.9348989e-01
  -9.8262005e-02  -9.9516058e-01
  -8.2579345e-02  -9.9658449e-01
  -6.6876209e-02  -9.9776128e-01
  -5.1156489e-02  -9.9869065e-01
  -3.5424083e-02  -9.9937237e-01
  -1.9682893e-02  -9.9980627e-01
  -3.9368227e-03  -9.9999225e-01
   1.1810224e-02  -9.9993026e-01
   2.7554342e-02  -9.9962031e-01
   4.3291628e-02  -9.9906248e-01
   5.9018178e-02  -9.9825691e-01
   7.4730094e-02  -9.9720380e-01
   9.0423478e-02  -9.9590341e-01
   1.0609444e-01  -9.9435606e-01
   1.2173909e-01  -9.9256214e-01
   1.3735356e-01  -9.9052208e-01
   1.5293396e-01  -9.8823641e-01
   1.6847644e-01  -9.8570568e-01
   1.8397715e-01  -9.8293052e-01
   1.9943223e-01  -9.7991162e-01
   2.1483786e-01  -9.7664973e-01
   2.3019021e-01  -9.7314565e-01
   2.4548549e-01  -9.6940027e-01
   2.6071989e-01  -9.6541449e-01
   2.7588963e-01  -9.6118932e-01
   2.9099097e-01  -9.5672580e-01
   3.0602015e-01  -9.5202504e-01
   3.2097344e-01  -9.4708820e-01
   3.3584714e-01  -9.4191650e-01
   3.5063756e-01  -9.3651124e-01
   3.6534102e-01  -9.3087375e-01
   3.7995390e-01  -9.2500542e-01
   3.9447255e-01  -9.1890772e-01
   4.0889339e-01  -9.1258216e-01
   4.2321283e-01  -9.0603030e-01
   4.3742733e-01  -8.9925376e-01
   4.5153336e-01  -8.9225424e-01
   4.6552742e-01  -8.8503346e-01
   4.7940604e-01  -8.7759322e-01
   4.9316578e-01  -8.6993535e-01
   5.0680323e-01  -8.6206177e-01
   5.2031500e-01  -8.5397441e-01
   5.3369775e-01  -8.4567530e-01
   5.4694816e-01  -8.3716648e-01
   5.6006294e-01  -8.2845006e-01
   5.7303884e-01  -8.1952821e-01
   5.8587264e-01  -8.1040314e-01
   5.9856115e-01  -8.0107711e-01
   6.1110125e-01  -7.9155244e-01
   6.2348980e-01  -7.8183148e-01
   6.3572375e-01  -7.7191665e-01
   6.4780005e-01  -7.6181040e-01
   6.5971572e-01  -7.5151525e-01
   6.7146779e-01  -7.4103374e-01
   6.8305336e-01  -7.3036847e-01
   6.9446955e-01  -7.1952209e-01
   7.0571353e-01  -7.0849729e-01
   7.1678251e-01  -6.9729680e-01
   7.2767375e-01  -6.8592340e-01
   7.3838455e-01  -6.7437991e-01
   7.4891224e-01  -6.6266919e-01
   7.5925423e-01  -6.5079414e-01
   7.6940794e-01  -6.3875772e-01
   7.7937085e-01  -6.2656290e-01
   7.8914051e-01  -6.1421271e-01
   7.9871448e-01  -6.0171021e-01
   8.0809039e-01  -5.8905851e-01
   8.1726591e-01  -5.7626073e-01
   8.2623877e-01  -5.6332006e-01
   8.3500675e-01  -5.5023970e-01
   8.4356767e-01  -5.3702289e-01
   8.5191941e-01  -5.2367291e-01
   8.6005989e-01  -5.1019308e-01
   8.6798710e-01  -4.9658674e-01
   8.7569908e-01  -4.8285725e-01
   8.8319390e-01  -4.6900803e-01
   8.9046972e-01  -4.5504251e-01
   8.9752472e-01  -4.4096414e-01
   9.0435716e-01  -4.2677644e-01
   9.1096534e-01  -4.1248290e-01
   9.1734763e-01  -3.9808707e-01
   9.2350244e-01  -3.8359254e-01
   9.2942825e-01  -3.6900288e-01
   9.3512359e-01  -3.5432172e-01
   9.4058703e-01  -3.3955269e-01
   9.4581724e-01  -3.2469947e-01
   9.5081291e-01  -3.0976573e-01
   9.5557281e-01  -2.9475517e-01
   9.6009574e-01  -2.7967153e-01
   9.6438060e-01  -2.6451853e-01
   9.6842632e-01  -2.4929994e-01
   9.7223190e-01  -2.3401953e-01
   9.7579638e-01  -2.1868109e-01
   9.7911890e-01  -2.0328842e-01
   9.8219862e-01  -1.8784535e-01
   9.8503478e-01  -1.7235569e-01
   9.8762668e-01  -1.5682329e-01
   9.8997367e-01  -1.4125200e-01
   9.9207518e-01  -1.2564569e-01
   9.9393068e-01  -1.1000822e-01
   9.9553971e-01  -9.4343472e-02
   9.9690187e-01  -7.8655329e-02
   9.9801683e-01  -6.2947681e-02
   9.9888430e-01  -4.7224424e-02
   9.9950408e-01  -3.1489457e-02
   9.9987601e-01  -1.5746681e-02
   1.0000000e+00  -2.4492936e-16


==> data/jet/jetA_vs_Re.dat <==
  real             Amp 
  -5.6100369e-06   2.3874917e+03
  -6.7266795e-03   3.0132343e+02
  -6.7266795e-03   3.0132343e+02
  -7.8929270e-03   3.5288534e+02
  -7.8929270e-03   3.5288534e+02
  -8.2281895e-03   3.1747702e+02
  -8.2281895e-03   3.1747702e+02
  -3.8528550e-03   2.2761951e+02
  -3.8528550e-03   2.2761951e+02
  -1.2360751e-02   5.9824486e+02
  -1.2360751e-02   5.9824486e+02
  -1.5531813e-02   1.0499252e+03
  -1.5531813e-02   1.0499252e+03
  -1.7242694e-02   1.9071098e+03
  -1.7242694e-02   1.9071098e+03
  -2.5536501e-02   4.3735155e+03
  -2.5536501e-02   4.3735155e+03
  -1.7787659e-02   1.6993611e+03
  -1.7787659e-02   1.6993611e+03
  -1.6511856e-02   1.1537286e+03
  -1.6511856e-02   1.1537286e+03
  -1.6951480e-02   1.0549599e+03
  -1.6951480e-02   1.0549599e+03
  -1.7907858e-02   1.2193579e+03
  -1.7907858e-02   1.2193579e+03
  -1.7955886e-02   1.1115542e+03
  -1.7955886e-02   1.1115542e+03
  -1.3374605e-02   5.1983573e+02
  -1.3374605e-02   5.1983573e+02
  -1.3303020e-02   4.1403091e+02
  -1.3303020e-02   4.1403091e+02
  -1.3816859e-02   4.5482510e+02
  -1.3816859e-02   4.5482510e+02
  -1.3469972e-02   3.9179232e+02
  -1.3469972e-02   3.9179232e+02
  -1.2268390e-02   3.5584074e+02
  -1.2268390e-02   3.5584074e+02
  -1.7015150e-02   8.8584070e+02
  -1.7015150e-02   8.8584070e+02
  -1.9121720e-02   9.5993921e+02
  -1.9121720e-02   9.5993921e+02
  -1.4313842e-02   3.1704977e+02
  -1.4313842e-02   3.1704977e+02
  -1.5192472e-02   3.7097960e+02
  -1.5192472e-02   3.7097960e+02
  -1.8283615e-02   1.0266928e+03
  -1.8283615e-02   1.0266928e+03
  -1.9854686e-02   1.1581443e+03
  -1.9854686e-02   1.1581443e+03
  -1.7344417e-02   7.7883011e+02
  -1.7344417e-02   7.7883011e+02
  -1.5870247e-02   5.3797567e+02
  -1.5870247e-02   5.3797567e+02
  -1.5317810e-02   4.3743502e+02
  -1.5317810e-02   4.3743502e+02
  -1.4676429e-02   3.7543196e+02
  -1.4676429e-02   3.7543196e+02
  -1.7789458e-02   5.4600342e+02
  -1.7789458e-02   5.4600342e+02
  -1.5033463e-02   4.0514047e+02
  -1.5033463e-02   4.0514047e+02
  -1.6534075e-02   4.8575410e+02
  -1.6534075e-02   4.8575410e+02
  -1.8539078e-02   6.1124652e+02
  -1.8539078e-02   6.1124652e+02
  -1.5591947e-02   3.8403104e+02
  -1.5591947e-02   3.8403104e+02
  -1.5885583e-02   3.7713065e+02
  -1.5885583e-02   3.7713065e+02
  -1.7002001e-02   3.9063355e+02
  -1.7002001e-02   3.9063355e+02
  -1.5018552e-02   2.8056151e+02
  -1.5018552e-02   2.8056151e+02
  -1.3997040e-02   2.2121243e+02
  -1.3997040e-02   2.2121243e+02
  -6.1630654e-02   4.9884925e+03
  -6.1630654e-02   4.9884925e+03
  -9.6045354e-02   1.3720209e+04
  -9.6045354e-02   1.3720209e+04
  -1.4332015e-02   2.4604374e+02
  -1.4332015e-02   2.4604374e+02
  -1.8720773e-02   4.9042146e+02
  -1.8720773e-02   4.9042146e+02
  -2.4446530e-02   1.3243753e+03
  -2.4446530e-02   1.3243753e+03
  -1.8801428e-02   7.1810958e+02
  -1.8801428e-02   7.1810958e+02
  -1.4111599e-02   2.0435015e+02
  -1.4111599e-02   2.0435015e+02
  -1.2869486e-02   1.5007460e+02
  -1.2869486e-02   1.5007460e+02
  -1.4648109e-02   1.9800623e+02
  -1.4648109e-02   1.9800623e+02
  -1.7082322e-02   2.9372908e+02
  -1.7082322e-02   2.9372908e+02
  -1.5594242e-02   2.4269325e+02
  -1.5594242e-02   2.4269325e+02
  -1.6619783e-02   3.1151162e+02
  -1.6619783e-02   3.1151162e+02
  -1.7762144e-02   1.6823583e+02
  -1.7762144e-02   1.6823583e+02
  -1.1930660e-02   4.5167547e+01
  -1.1930660e-02   4.5167547e+01
  -1.6620300e-02   1.0453054e+02
  -1.6620300e-02   1.0453054e+02
  -1.2730203e-02   4.6771380e+01
  -1.2730203e-02   4.6771380e+01
  -1.5687138e-02   8.6122600e+01
  -1.5687138e-02   8.6122600e+01
  -1.1620088e-02   4.3393079e+01
  -1.1620088e-02   4.3393079e+01
  -2.1989774e-02   1.6632456e+02
  -2.1989774e-02   1.6632456e+02
  -1.2031619e-02   3.2538318e+01
  -1.2031619e-02   3.2538318e+01
  -9.1782215e-03   2.1087089e+01
  -9.1782215e-03   2.1087089e+01
  -9.5710132e-03   2.2389172e+01
  -9.5710132e-03   2.2389172e+01
  -1.2470350e-02   3.6151601e+01
  -1.2470350e-02   3.6151601e+01
  -1.1932792e-02   3.9996841e+01
  -1.1932792e-02   3.9996841e+01
  -1.8718805e-02   4.6155130e+02
  -1.8718805e-02   4.6155130e+02
  -2.1515815e-02   2.4107425e+02
  -2.1515815e-02   2.4107425e+02
  -1.4673605e-02   5.4808545e+01
  -1.4673605e-02   5.4808545e+01
  -2.5223528e-02   9.6201144e+02
  -2.5223528e-02   9.6201144e+02
  -1.4562462e-02   1.0074243e+02
  -1.4562462e-02   1.0074243e+02
  -1.3106866e-02   4.2478680e+01
  -1.3106866e-02   4.2478680e+01
  -1.6100136e-02   1.5299125e+02
  -1.6100136e-02   1.5299125e+02
  -1.4388346e-02   4.9866518e+01
  -1.4388346e-02   4.9866518e+01
  -5.1074495e-02   5.7100298e+02
  -5.1074495e-02   5.7100298e+02
  -1.3450563e-02   1.4722297e+02
  -1.3450563e-02   1.4722297e+02
  -1.6961727e-02   1.3528340e+02
  -1.6961727e-02   1.3528340e+02
  -1.5596447e-02   5.8626219e+01
  -1.5596447e-02   5.8626219e+01
  -1.5004274e-02   5.3332706e+01
  -1.5004274e-02   5.3332706e+01
  -1.6217935e-02   1.0637578e+02
  -1.6217935e-02   1.0637578e+02
  -4.3346626e-02   1.0914569e+03
  -4.3346626e-02   1.0914569e+03
  -1.1984000e-02   6.3588525e+01
  -1.1984000e-02   6.3588525e+01
  -1.4019574e-02   1.5877479e+02
  -1.4019574e-02   1.5877479e+02
  -1.5142395e-02   5.2395115e+01
  -1.5142395e-02   5.2395115e+01
  -1.6402604e-02   1.2056783e+02
  -1.6402604e-02   1.2056783e+02
  -1.2498274e-02   3.9280557e+01
  -1.2498274e-02   3.9280557e+01
  -1.7706746e-02   1.7968241e+02
  -1.7706746e-02   1.7968241e+02
  -1.4693487e-02   1.6708158e+02
  -1.4693487e-02   1.6708158e+02
  -1.3193305e-02   4.4018978e+01
  -1.3193305e-02   4.4018978e+01
  -1.1687304e-02   8.7636156e+01
  -1.1687304e-02   8.7636156e+01
  -1.8296347e-02   2.4054764e+02
  -1.8296347e-02   2.4054764e+02
  -1.2574159e-02   1.0897752e+02
  -1.2574159e-02   1.0897752e+02
  -1.1937099e-02   1.0111395e+02
  -1.1937099e-02   1.0111395e+02
  -2.0231907e-02   1.5870250e+02
  -2.0231907e-02   1.5870250e+02
  -2.1243230e-02   1.6929062e+02
  -2.1243230e-02   1.6929062e+02
  -2.2264983e-02   3.3571894e+02
  -2.2264983e-02   3.3571894e+02
  -1.9015424e-02   3.0154364e+02
  -1.9015424e-02   3.0154364e+02
  -9.5281884e-03   6.8627478e+01
  -9.5281884e-03   6.8627478e+01
  -1.4853808e-02   1.2240876e+02
  -1.4853808e-02   1.2240876e+02
  -1.4101081e-02   4.1383266e+01
  -1.4101081e-02   4.1383266e+01
  -5.4289500e-02   6.4128208e+02
  -5.4289500e-02   6.4128208e+02
  -1.0804601e-02   2.1423917e+01
  -1.0804601e-02   2.1423917e+01
  -1.6532683e-02   1.7456057e+02
  -1.6532683e-02   1.7456057e+02
  -1.2887600e-02   9.1346546e+01
  -1.2887600e-02   9.1346546e+01
  -1.1218403e-02   2.2261953e+01
  -1.1218403e-02   2.2261953e+01
  -1.9207949e-02   2.9722997e+02
  -1.9207949e-02   2.9722997e+02
  -1.4385364e-02   1.3051547e+02
  -1.4385364e-02   1.3051547e+02
  -1.4581173e-02   3.7495796e+01
  -1.4581173e-02   3.7495796e+01
  -1.1392567e-02   7.8676210e+01
  -1.1392567e-02   7.8676210e+01
  -1.4811225e-02   4.3769382e+01
  -1.4811225e-02   4.3769382e+01
  -1.5349072e-02   1.2469052e+02
  -1.5349072e-02   1.2469052e+02
  -1.5594211e-02   1.4281420e+02
  -1.5594211e-02   1.4281420e+02
  -1.3004850e-02   1.0350120e+02
  -1.3004850e-02   1.0350120e+02
  -1.2084416e-02   8.9820320e+01
  -1.2084416e-02   8.9820320e+01
  -1.5395597e-02   1.7191217e+02
  -1.5395597e-02   1.7191217e+02
  -1.4523302e-02   1.4528566e+02
  -1.4523302e-02   1.4528566e+02
  -1.5178425e-02   5.1106759e+01
  -1.5178425e-02   5.1106759e+01
  -1.8408950e-02   2.2146260e+02
  -1.8408950e-02   2.2146260e+02
  -1.5820220e-02   1.9317219e+02
  -1.5820220e-02   1.9317219e+02
  -1.3157798e-02   3.6809330e+01
  -1.3157798e-02   3.6809330e+01
  -1.8817383e-02   8.1503086e+01
  -1.8817383e-02   8.1503086e+01
  -1.8585612e-02   1.1377980e+02
  -1.8585612e-02   1.1377980e+02
  -2.1102679e-02   1.3579602e+02
  -2.1102679e-02   1.3579602e+02
  -1.8827385e-02   2.9175259e+02
  -1.8827385e-02   2.9175259e+02
  -4.8061720e-02   1.7753346e+03
  -4.8061720e-02   1.7753346e+03
  -1.8082406e-02   1.0254207e+02
  -1.8082406e-02   1.0254207e+02
  -2.0103421e-02   1.3722471e+02
  -2.5371056e-02   2.3938777e+02
  -2.5371056e-02   2.3938777e+02
  -1.9496044e-02   1.2145199e+02
  -1.9496044e-02   1.2145199e+02
  -1.9638920e-02   3.1271631e+02
  -1.9638920e-02   3.1271631e+02
  -3.6260262e-02   8.8795403e+02
  -3.6260262e-02   8.8795403e+02
  -2.3926333e-01   4.3121878e+03
  -2.3926333e-01   4.3121878e+03
  -7.0133167e-01   3.1344988e+04
  -7.0133167e-01   3.1344988e+04


==> data/jet/jetA_vs_w.dat <==
   w               Amp 
   0.0000000e+00   2.3874917e+03
   2.5705597e-02   3.0132343e+02
  -2.5705597e-02   3.0132343e+02
   5.0253883e-02   3.5288534e+02
  -5.0253883e-02   3.5288534e+02
   7.3085362e-02   3.1747702e+02
  -7.3085362e-02   3.1747702e+02
   1.0297211e-01   2.2761951e+02
  -1.0297211e-01   2.2761951e+02
   1.3002526e-01   5.9824486e+02
  -1.3002526e-01   5.9824486e+02
   1.5166697e-01   1.0499252e+03
  -1.5166697e-01   1.0499252e+03
   1.7952922e-01   1.9071098e+03
  -1.7952922e-01   1.9071098e+03
   1.9500766e-01   4.3735155e+03
  -1.9500766e-01   4.3735155e+03
   2.1800289e-01   1.6993611e+03
  -2.1800289e-01   1.6993611e+03
   2.4211504e-01   1.1537286e+03
  -2.4211504e-01   1.1537286e+03
   2.6914986e-01   1.0549599e+03
  -2.6914986e-01   1.0549599e+03
   2.9427881e-01   1.2193579e+03
  -2.9427881e-01   1.2193579e+03
   3.1592610e-01   1.1115542e+03
  -3.1592610e-01   1.1115542e+03
   3.4070302e-01   5.1983573e+02
  -3.4070302e-01   5.1983573e+02
   3.9482064e-01   4.1403091e+02
  -3.9482064e-01   4.1403091e+02
   3.6825267e-01   4.5482510e+02
  -3.6825267e-01   4.5482510e+02
   4.1985023e-01   3.9179232e+02
  -4.1985023e-01   3.9179232e+02
   4.5065533e-01   3.5584074e+02
  -4.5065533e-01   3.5584074e+02
   5.0174556e-01   8.8584070e+02
  -5.0174556e-01   8.8584070e+02
   4.7642327e-01   9.5993921e+02
  -4.7642327e-01   9.5993921e+02
   8.1832484e-01   3.1704977e+02
  -8.1832484e-01   3.1704977e+02
   7.8819538e-01   3.7097960e+02
  -7.8819538e-01   3.7097960e+02
   5.2746441e-01   1.0266928e+03
  -5.2746441e-01   1.0266928e+03
   5.5470811e-01   1.1581443e+03
  -5.5470811e-01   1.1581443e+03
   5.7968732e-01   7.7883011e+02
  -5.7968732e-01   7.7883011e+02
   6.0587477e-01   5.3797567e+02
  -6.0587477e-01   5.3797567e+02
   6.3252322e-01   4.3743502e+02
  -6.3252322e-01   4.3743502e+02
   6.5948974e-01   3.7543196e+02
  -6.5948974e-01   3.7543196e+02
   6.8702449e-01   5.4600342e+02
  -6.8702449e-01   5.4600342e+02
   7.1096474e-01   4.0514047e+02
  -7.1096474e-01   4.0514047e+02
   7.3841495e-01   4.8575410e+02
  -7.3841495e-01   4.8575410e+02
   7.6210182e-01   6.1124652e+02
  -7.6210182e-01   6.1124652e+02
   8.4920733e-01   3.8403104e+02
  -8.4920733e-01   3.8403104e+02
   8.7790938e-01   3.7713065e+02
  -8.7790938e-01   3.7713065e+02
   9.0466058e-01   3.9063355e+02
  -9.0466058e-01   3.9063355e+02
   9.3066033e-01   2.8056151e+02
  -9.3066033e-01   2.8056151e+02
   9.5692763e-01   2.2121243e+02
  -9.5692763e-01   2.2121243e+02
   8.3925204e-01   4.9884925e+03
  -8.3925204e-01   4.9884925e+03
   5.2523516e-01   1.3720209e+04
  -5.2523516e-01   1.3720209e+04
   9.8611441e-01   2.4604374e+02
  -9.8611441e-01   2.4604374e+02
   1.0107595e+00   4.9042146e+02
  -1.0107595e+00   4.9042146e+02
   1.0369922e+00   1.3243753e+03
  -1.0369922e+00   1.3243753e+03
   1.0498129e+00   7.1810958e+02
  -1.0498129e+00   7.1810958e+02
   1.0788186e+00   2.0435015e+02
  -1.0788186e+00   2.0435015e+02
   1.1068493e+00   1.5007460e+02
  -1.1068493e+00   1.5007460e+02
   1.1356104e+00   1.9800623e+02
  -1.1356104e+00   1.9800623e+02
   1.1595653e+00   2.9372908e+02
  -1.1595653e+00   2.9372908e+02
   1.1831912e+00   2.4269325e+02
  -1.1831912e+00   2.4269325e+02
   1.2125339e+00   3.1151162e+02
  -1.2125339e+00   3.1151162e+02
   2.1996207e+00   1.6823583e+02
  -2.1996207e+00   1.6823583e+02
   2.2512593e+00   4.5167547e+01
  -2.2512593e+00   4.5167547e+01
   2.2240743e+00   1.0453054e+02
  -2.2240743e+00   1.0453054e+02
   2.2819779e+00   4.6771380e+01
  -2.2819779e+00   4.6771380e+01
   2.3103058e+00   8.6122600e+01
  -2.3103058e+00   8.6122600e+01
   2.3524463e+00   4.3393079e+01
  -2.3524463e+00   4.3393079e+01
   2.3307747e+00   1.6632456e+02
  -2.3307747e+00   1.6632456e+02
   2.3825373e+00   3.2538318e+01
  -2.3825373e+00   3.2538318e+01
   2.4112529e+00   2.1087089e+01
  -2.4112529e+00   2.1087089e+01
   2.4420063e+00   2.2389172e+01
  -2.4420063e+00   2.2389172e+01
   2.4695162e+00   3.6151601e+01
  -2.4695162e+00   3.6151601e+01
   2.5009375e+00   3.9996841e+01
  -2.5009375e+00   3.9996841e+01
   1.2505848e+00   4.6155130e+02
  -1.2505848e+00   4.6155130e+02
   2.1791592e+00   2.4107425e+02
  -2.1791592e+00   2.4107425e+02
   2.5323883e+00   5.4808545e+01
  -2.5323883e+00   5.4808545e+01
   1.2346036e+00   9.6201144e+02
  -1.2346036e+00   9.6201144e+02
   2.1488933e+00   1.0074243e+02
  -2.1488933e+00   1.0074243e+02
   2.5629051e+00   4.2478680e+01
  -2.5629051e+00   4.2478680e+01
   2.1146406e+00   1.5299125e+02
  -2.1146406e+00   1.5299125e+02
   2.5893827e+00   4.9866518e+01
  -2.5893827e+00   4.9866518e+01
   2.5094393e+00   5.7100298e+02
  -2.5094393e+00   5.7100298e+02
   1.2794286e+00   1.4722297e+02
  -1.2794286e+00   1.4722297e+02
   2.0853761e+00   1.3528340e+02
  -2.0853761e+00   1.3528340e+02
   2.6163643e+00   5.8626219e+01
  -2.6163643e+00   5.8626219e+01
   2.6415743e+00   5.3332706e+01
  -2.6415743e+00   5.3332706e+01
   2.0564141e+00   1.0637578e+02
  -2.0564141e+00   1.0637578e+02
   2.1207990e+00   1.0914569e+03
  -2.1207990e+00   1.0914569e+03
   2.0298764e+00   6.3588525e+01
  -2.0298764e+00   6.3588525e+01
   1.3086882e+00   1.5877479e+02
  -1.3086882e+00   1.5877479e+02
   2.6709913e+00   5.2395115e+01
  -2.6709913e+00   5.2395115e+01
   2.0007649e+00   1.2056783e+02
  -2.0007649e+00   1.2056783e+02
   2.6998974e+00   3.9280557e+01
  -2.6998974e+00   3.9280557e+01
   1.9757569e+00   1.7968241e+02
  -1.9757569e+00   1.7968241e+02
   1.3523284e+00   1.6708158e+02
  -1.3523284e+00   1.6708158e+02
   2.7340993e+00   4.4018978e+01
  -2.7340993e+00   4.4018978e+01
   1.3816871e+00   8.7636156e+01
  -1.3816871e+00   8.7636156e+01
   1.9517025e+00   2.4054764e+02
  -1.9517025e+00   2.4054764e+02
   1.4101310e+00   1.0897752e+02
  -1.4101310e+00   1.0897752e+02
   1.4307553e+00   1.0111395e+02
  -1.4307553e+00   1.0111395e+02
   2.7660323e+00   1.5870250e+02
  -2.7660323e+00   1.5870250e+02
   2.7812913e+00   1.6929062e+02
  -2.7812913e+00   1.6929062e+02
   1.9309278e+00   3.3571894e+02
  -1.9309278e+00   3.3571894e+02
   1.3320198e+00   3.0154364e+02
  -1.3320198e+00   3.0154364e+02
   1.4582054e+00   6.8627478e+01
  -1.4582054e+00   6.8627478e+01
   1.9030529e+00   1.2240876e+02
  -1.9030529e+00   1.2240876e+02
   2.8078885e+00   4.1383266e+01
  -2.8078885e+00   4.1383266e+01
   2.7143069e+00   6.4128208e+02
  -2.7143069e+00   6.4128208e+02
   2.8367202e+00   2.1423917e+01
  -2.8367202e+00   2.1423917e+01
   1.8726059e+00   1.7456057e+02
  -1.8726059e+00   1.7456057e+02
   1.4844140e+00   9.1346546e+01
  -1.4844140e+00   9.1346546e+01
   2.8666638e+00   2.2261953e+01
  -2.8666638e+00   2.2261953e+01
   1.8412458e+00   2.9722997e+02
  -1.8412458e+00   2.9722997e+02
   1.8122271e+00   1.3051547e+02
  -1.8122271e+00   1.3051547e+02
   2.8938006e+00   3.7495796e+01
  -2.8938006e+00   3.7495796e+01
   1.5107545e+00   7.8676210e+01
  -1.5107545e+00   7.8676210e+01
   2.9192174e+00   4.3769382e+01
  -2.9192174e+00   4.3769382e+01
   1.7848780e+00   1.2469052e+02
  -1.7848780e+00   1.2469052e+02
   1.6336673e+00   1.4281420e+02
  -1.6336673e+00   1.4281420e+02
   1.6605641e+00   1.0350120e+02
  -1.6605641e+00   1.0350120e+02
   1.7521543e+00   8.9820320e+01
  -1.7521543e+00   8.9820320e+01
   1.6066891e+00   1.7191217e+02
  -1.6066891e+00   1.7191217e+02
   1.5402984e+00   1.4528566e+02
  -1.5402984e+00   1.4528566e+02
   2.9444649e+00   5.1106759e+01
  -2.9444649e+00   5.1106759e+01
   1.6885354e+00   2.2146260e+02
  -1.6885354e+00   2.2146260e+02
   1.7127830e+00   1.9317219e+02
  -1.7127830e+00   1.9317219e+02
   3.0425016e+00   3.6809330e+01
  -3.0425016e+00   3.6809330e+01
   2.9691324e+00   8.1503086e+01
  -2.9691324e+00   8.1503086e+01
   2.9965533e+00   1.1377980e+02
  -2.9965533e+00   1.1377980e+02
   3.0127932e+00   1.3579602e+02
  -3.0127932e+00   1.3579602e+02
   1.5838177e+00   2.9175259e+02
  -1.5838177e+00   2.9175259e+02
   1.8489216e+00   1.7753346e+03
  -1.8489216e+00   1.7753346e+03
   3.0744192e+00   1.0254207e+02
  -3.0744192e+00   1.0254207e+02
   3.1415927e+00   1.3722471e+02
   3.0905218e+00   2.3938777e+02
  -3.0905218e+00   2.3938777e+02
   3.1179024e+00   1.2145199e+02
  -3.1179024e+00   1.2145199e+02
   1.5613530e+00   3.1271631e+02
  -1.5613530e+00   3.1271631e+02
   1.7326268e+00   8.8795403e+02
  -1.7326268e+00   8.8795403e+02
   2.3843013e+00   4.3121878e+03
  -2.3843013e+00   4.3121878e+03
   8.5449604e-01   3.1344988e+04
  -8.5449604e-01   3.1344988e+04


==> data/jet/jetAsp_vs_w115.dat <==
   w               Amp
   0.0000000e+00   2.3870251e+03
   2.5705597e-02   2.6596656e+02
  -2.5705597e-02   2.6596656e+02
   5.0253883e-02   3.0648176e+02
  -5.0253883e-02   3.0648176e+02
   7.3085362e-02   2.7306098e+02
  -7.3085362e-02   2.7306098e+02
   1.0297211e-01   2.0884585e+02
  -1.0297211e-01   2.0884585e+02
   1.3002526e-01   4.9371438e+02
  -1.3002526e-01   4.9371438e+02
   1.5166697e-01   8.5650587e+02
  -1.5166697e-01   8.5650587e+02
   1.7952922e-01   1.5458104e+03
  -1.7952922e-01   1.5458104e+03
   1.9500766e-01   3.5062211e+03
  -1.9500766e-01   3.5062211e+03
   2.1800289e-01   1.3763918e+03
  -2.1800289e-01   1.3763918e+03
   2.4211504e-01   9.3268315e+02
  -2.4211504e-01   9.3268315e+02
   2.6914986e-01   8.4555653e+02
  -2.6914986e-01   8.4555653e+02
   2.9427881e-01   9.7043511e+02
  -2.9427881e-01   9.7043511e+02
   3.1592610e-01   8.8365265e+02
  -3.1592610e-01   8.8365265e+02
   3.4070302e-01   4.1926028e+02
  -3.4070302e-01   4.1926028e+02
   3.9482064e-01   3.2977664e+02
  -3.9482064e-01   3.2977664e+02
   3.6825267e-01   3.6372321e+02
  -3.6825267e-01   3.6372321e+02
   4.1985023e-01   3.1307707e+02
  -4.1985023e-01   3.1307707e+02
   4.5065533e-01   2.8043453e+02
  -4.5065533e-01   2.8043453e+02
   5.0174556e-01   6.9391564e+02
  -5.0174556e-01   6.9391564e+02
   4.7642327e-01   7.4997981e+02
  -4.7642327e-01   7.4997981e+02
   7.8819538e-01   2.1349768e+02
  -7.8819538e-01   2.1349768e+02
   5.2746441e-01   8.0786911e+02
  -5.2746441e-01   8.0786911e+02
   5.5470811e-01   9.0314938e+02
  -5.5470811e-01   9.0314938e+02
   5.7968732e-01   6.0915499e+02
  -5.7968732e-01   6.0915499e+02
   6.0587477e-01   4.2360482e+02
  -6.0587477e-01   4.2360482e+02
   6.3252322e-01   3.4637553e+02
  -6.3252322e-01   3.4637553e+02
   6.5948974e-01   2.9660372e+02
  -6.5948974e-01   2.9660372e+02
   6.8702449e-01   4.1906716e+02
  -6.8702449e-01   4.1906716e+02
   7.1096474e-01   3.1085634e+02
  -7.1096474e-01   3.1085634e+02
   7.3841495e-01   3.5950575e+02
  -7.3841495e-01   3.5950575e+02
   7.6210182e-01   4.2046092e+02
  -7.6210182e-01   4.2046092e+02
   8.7790938e-01   2.0224976e+02
  -8.7790938e-01   2.0224976e+02
   9.0466058e-01   2.6684753e+02
  -9.0466058e-01   2.6684753e+02
   9.3066033e-01   2.1103245e+02
  -9.3066033e-01   2.1103245e+02
   9.5692763e-01   1.7273952e+02
  -9.5692763e-01   1.7273952e+02
   8.3925204e-01   1.7052338e+03
  -8.3925204e-01   1.7052338e+03
   5.2523516e-01   9.5085129e+03
  -5.2523516e-01   9.5085129e+03
   9.8611441e-01   1.9193628e+02
  -9.8611441e-01   1.9193628e+02
   1.0107595e+00   3.8043582e+02
  -1.0107595e+00   3.8043582e+02
   1.0369922e+00   9.9434410e+02
  -1.0369922e+00   9.9434410e+02
   1.0498129e+00   5.5539160e+02
  -1.0498129e+00   5.5539160e+02
   1.0788186e+00   1.6046893e+02
  -1.0788186e+00   1.6046893e+02
   1.1068493e+00   1.1575614e+02
  -1.1068493e+00   1.1575614e+02
   1.1356104e+00   1.4419990e+02
  -1.1356104e+00   1.4419990e+02
   1.1595653e+00   1.9125126e+02
  -1.1595653e+00   1.9125126e+02
   1.1831912e+00   1.2680712e+02
  -1.1831912e+00   1.2680712e+02
   1.2346036e+00   1.6045474e+02
  -1.2346036e+00   1.6045474e+02
   1.2794286e+00   7.0505830e+01
  -1.2794286e+00   7.0505830e+01
   1.3086882e+00   6.7033767e+01
  -1.3086882e+00   6.7033767e+01
   1.3523284e+00   6.7667690e+01
  -1.3523284e+00   6.7667690e+01
   1.3816871e+00   5.1917768e+01
  -1.3816871e+00   5.1917768e+01
   1.4101310e+00   5.8108831e+01
  -1.4101310e+00   5.8108831e+01
   1.4307553e+00   5.2605007e+01
  -1.4307553e+00   5.2605007e+01
   1.4582054e+00   3.2962146e+01
  -1.4582054e+00   3.2962146e+01
   1.4844140e+00   4.7648129e+01
  -1.4844140e+00   4.7648129e+01
   1.5107545e+00   2.8725940e+01
  -1.5107545e+00   2.8725940e+01
   8.5449604e-01   1.0175271e+04
  -8.5449604e-01   1.0175271e+04


==> data/jet/jetAsp_vs_w3.dat <==
   w               Amp
   0.0000000e+00   2.3852111e+03
   1.0297211e-01   1.3299466e+02
  -1.0297211e-01   1.3299466e+02


==> data/jet/jetAsp_vs_w47.dat <==
   w               Amp
   0.0000000e+00   2.3863503e+03
   2.5705597e-02   2.1397791e+02
  -2.5705597e-02   2.1397791e+02
   5.0253883e-02   2.3758680e+02
  -5.0253883e-02   2.3758680e+02
   7.3085362e-02   2.0691020e+02
  -7.3085362e-02   2.0691020e+02
   1.0297211e-01   1.7919286e+02
  -1.0297211e-01   1.7919286e+02
   1.3002526e-01   3.3456143e+02
  -1.3002526e-01   3.3456143e+02
   1.5166697e-01   5.6375113e+02
  -1.5166697e-01   5.6375113e+02
   1.7952922e-01   9.9376710e+02
  -1.7952922e-01   9.9376710e+02
   1.9500766e-01   2.1837300e+03
  -1.9500766e-01   2.1837300e+03
   2.1800289e-01   8.8102617e+02
  -2.1800289e-01   8.8102617e+02
   2.4211504e-01   5.9420472e+02
  -2.4211504e-01   5.9420472e+02
   2.6914986e-01   5.2186519e+02
  -2.6914986e-01   5.2186519e+02
   2.9427881e-01   5.7629268e+02
  -2.9427881e-01   5.7629268e+02
   3.1592610e-01   5.0768195e+02
  -3.1592610e-01   5.0768195e+02
   3.4070302e-01   2.4097830e+02
  -3.4070302e-01   2.4097830e+02
   3.9482064e-01   1.5742810e+02
  -3.9482064e-01   1.5742810e+02
   3.6825267e-01   1.9793427e+02
  -3.6825267e-01   1.9793427e+02
   4.1985023e-01   1.1715492e+02
  -4.1985023e-01   1.1715492e+02
   6.0587477e-01   1.0519122e+02
  -6.0587477e-01   1.0519122e+02
   6.3252322e-01   1.1251816e+02
  -6.3252322e-01   1.1251816e+02
   6.5948974e-01   7.4796313e+01
  -6.5948974e-01   7.4796313e+01
   5.2523516e-01   9.0040859e+02
  -5.2523516e-01   9.0040859e+02
   1.4582054e+00   1.6088178e+01
  -1.4582054e+00   1.6088178e+01
   8.5449604e-01   2.2610112e+03
  -8.5449604e-01   2.2610112e+03


==> data/jet/jetAsp_vs_w5.dat <==
   w               Amp
   0.0000000e+00   2.3854150e+03
   2.5705597e-02   1.2264787e+02
  -2.5705597e-02   1.2264787e+02
   1.0297211e-01   1.3214017e+02
  -1.0297211e-01   1.3214017e+02


==> data/jet/jetEdmd.dat <==
   real            imag 
   9.9999439e-01   0.0000000e+00
   9.9296774e-01   2.5530452e-02
   9.9296774e-01  -2.5530452e-02
   9.9088560e-01   4.9837811e-02
   9.9088560e-01  -4.9837811e-02
   9.8915790e-01   7.2421955e-02
   9.8915790e-01  -7.2421955e-02
   9.9087798e-01   1.0239496e-01
   9.9087798e-01  -1.0239496e-01
   9.7937765e-01   1.2806637e-01
   9.7937765e-01  -1.2806637e-01
   9.7328570e-01   1.4875766e-01
   9.7328570e-01  -1.4875766e-01
   9.6710773e-01   1.7551380e-01
   9.6710773e-01  -1.7551380e-01
   9.5631087e-01   1.8888839e-01
   9.5631087e-01  -1.8888839e-01
   9.5911823e-01   2.1246711e-01
   9.5911823e-01  -2.1246711e-01
   9.5493442e-01   2.3583019e-01
   9.5493442e-01  -2.3583019e-01
   9.4779385e-01   2.6144239e-01
   9.4779385e-01  -2.6144239e-01
   9.4002609e-01   2.8490180e-01
   9.4002609e-01  -2.8490180e-01
   9.3359413e-01   3.0516782e-01
   9.3359413e-01  -3.0516782e-01
   9.2999808e-01   3.2971042e-01
   9.2999808e-01  -3.2971042e-01
   9.1086733e-01   3.7955961e-01
   9.1086733e-01  -3.7955961e-01
   9.2015588e-01   3.5504613e-01
   9.2015588e-01  -3.5504613e-01
   9.0093237e-01   4.0216983e-01
   9.0093237e-01  -4.0216983e-01
   8.8918579e-01   4.3024461e-01
   8.8918579e-01  -4.3024461e-01
   8.6195262e-01   4.7284236e-01
   8.6195262e-01  -4.7284236e-01
   8.7180999e-01   4.4991770e-01
   8.7180999e-01  -4.4991770e-01
   6.7373200e-01   7.1962727e-01
   6.7373200e-01  -7.1962727e-01
   6.9449444e-01   6.9839065e-01
   6.9449444e-01  -6.9839065e-01
   8.4843106e-01   4.9422466e-01
   8.4843106e-01  -4.9422466e-01
   8.3334310e-01   5.1634096e-01
   8.3334310e-01  -5.1634096e-01
   8.2224815e-01   5.3834366e-01
   8.2224815e-01  -5.3834366e-01
   8.0906181e-01   5.6051488e-01
   8.0906181e-01  -5.6051488e-01
   7.9427813e-01   5.8219511e-01
   7.9427813e-01  -5.8219511e-01
   7.7879082e-01   6.0378689e-01
   7.7879082e-01  -6.0378689e-01
   7.5950455e-01   6.2305651e-01
   7.5950455e-01  -6.2305651e-01
   7.4642653e-01   6.4282815e-01
   7.4642653e-01  -6.4282815e-01
   7.2740939e-01   6.6207870e-01
   7.2740939e-01  -6.6207870e-01
   7.1009906e-01   6.7776113e-01
   7.1009906e-01  -6.7776113e-01
   6.5035863e-01   7.3914204e-01
   6.5035863e-01  -7.3914204e-01
   6.2869415e-01   7.5727928e-01
   6.2869415e-01  -7.5727928e-01
   6.0753486e-01   7.7296121e-01
   6.0753486e-01  -7.7296121e-01
   5.8840089e-01   7.9005944e-01
   5.8840089e-01  -7.9005944e-01
   5.6802753e-01   8.0606380e-01
   5.6802753e-01  -8.0606380e-01
   6.2809213e-01   6.9966628e-01
   6.2809213e-01  -6.9966628e-01
   7.8597292e-01   4.5549817e-01
   7.8597292e-01  -4.5549817e-01
   5.4408025e-01   8.2202164e-01
   5.4408025e-01  -8.2202164e-01
   5.2136507e-01   8.3152221e-01
   5.2136507e-01  -8.3152221e-01
   4.9652400e-01   8.4008742e-01
   4.9652400e-01  -8.4008742e-01
   4.8846264e-01   8.5117542e-01
   4.8846264e-01  -8.5117542e-01
   4.6575092e-01   8.6904973e-01
   4.6575092e-01  -8.6904973e-01
   4.4175940e-01   8.8285791e-01
   4.4175940e-01  -8.8285791e-01
   4.1544865e-01   8.9360572e-01
   4.1544865e-01  -8.9360572e-01
   3.9296755e-01   9.0110426e-01
   3.9296755e-01  -9.0110426e-01
   3.7212377e-01   9.1149150e-01
   3.7212377e-01  -9.1149150e-01
   3.4486802e-01   9.2107157e-01
   3.4486802e-01  -9.2107157e-01
  -5.7783908e-01   7.9448178e-01
  -5.7783908e-01  -7.9448178e-01
  -6.2169131e-01   7.6806317e-01
  -6.2169131e-01  -7.6806317e-01
  -5.9777447e-01   7.8100671e-01
  -5.9777447e-01  -7.8100671e-01
  -6.4447265e-01   7.4800801e-01
  -6.4447265e-01  -7.4800801e-01
  -6.6343611e-01   7.2730002e-01
  -6.6343611e-01  -7.2730002e-01
  -6.9631303e-01   7.0155254e-01
  -6.9631303e-01  -7.0155254e-01
  -6.7392223e-01   7.0908558e-01
  -6.7392223e-01  -7.0908558e-01
  -7.1681002e-01   6.8000541e-01
  -7.1681002e-01  -6.8000541e-01
  -7.3814176e-01   6.6102781e-01
  -7.3814176e-01  -6.6102781e-01
  -7.5782066e-01   6.3776788e-01
  -7.5782066e-01  -6.3776788e-01
  -7.7283271e-01   6.1489621e-01
  -7.7283271e-01  -6.1489621e-01
  -7.9219459e-01   5.9063075e-01
  -7.9219459e-01  -5.9063075e-01
   3.0893005e-01   9.3156682e-01
   3.0893005e-01  -9.3156682e-01
  -5.5935936e-01   8.0311780e-01
  -5.5935936e-01  -8.0311780e-01
  -8.0815755e-01   5.6387996e-01
  -8.0815755e-01  -5.6387996e-01
   3.2167832e-01   9.2050384e-01
   3.2167832e-01  -9.2050384e-01
  -5.3853139e-01   8.2539630e-01
  -5.3853139e-01  -8.2539630e-01
  -8.2627994e-01   5.3980397e-01
  -8.2627994e-01  -5.3980397e-01
  -5.0916544e-01   8.4205890e-01
  -5.0916544e-01  -8.4205890e-01
  -8.3920525e-01   5.1707636e-01
  -8.3920525e-01  -5.1707636e-01
  -7.6658687e-01   5.6146202e-01
  -7.6658687e-01  -5.6146202e-01
   2.8342463e-01   9.4505448e-01
   2.8342463e-01  -9.4505448e-01
  -4.8389149e-01   8.5585894e-01
  -4.8389149e-01  -8.5585894e-01
  -8.5181993e-01   4.9365108e-01
  -8.5181993e-01  -4.9365108e-01
  -8.6450472e-01   4.7230164e-01
  -8.6450472e-01  -4.7230164e-01
  -4.5924606e-01   8.7015952e-01
  -4.5924606e-01  -8.7015952e-01
  -5.0051668e-01   8.1635861e-01
  -5.0051668e-01  -8.1635861e-01
  -4.3784493e-01   8.8578145e-01
  -4.3784493e-01  -8.8578145e-01
   2.5550985e-01   9.5239961e-01
   2.5550985e-01  -9.5239961e-01
  -8.7790109e-01   4.4660819e-01
  -8.7790109e-01  -4.4660819e-01
  -4.1006072e-01   8.9419084e-01
  -4.1006072e-01  -8.9419084e-01
  -8.9279981e-01   4.2216320e-01
  -8.9279981e-01  -4.2216320e-01
  -3.8706774e-01   9.0298660e-01
  -3.8706774e-01  -9.0298660e-01
   2.1357288e-01   9.6199129e-01
   2.1357288e-01  -9.6199129e-01
  -9.0608368e-01   3.9111487e-01
  -9.0608368e-01  -3.9111487e-01
   1.8579982e-01   9.7075995e-01
   1.8579982e-01  -9.7075995e-01
  -3.6502183e-01   9.1149755e-01
  -3.6502183e-01  -9.1149755e-01
   1.5797603e-01   9.7478656e-01
   1.5797603e-01  -9.7478656e-01
   1.3792745e-01   9.7846030e-01
   1.3792745e-01  -9.7846030e-01
  -9.1166958e-01   3.5944748e-01
  -9.1166958e-01  -3.5944748e-01
  -9.1612106e-01   3.4514582e-01
  -9.1612106e-01  -3.4514582e-01
  -3.4463784e-01   9.1524406e-01
  -3.4463784e-01  -9.1524406e-01
   2.3205909e-01   9.5332671e-01
   2.3205909e-01  -9.5332671e-01
   1.1128775e-01   9.8424544e-01
   1.1128775e-01  -9.8424544e-01
  -3.2136786e-01   9.3137104e-01
  -3.2136786e-01  -9.3137104e-01
  -9.3160586e-01   3.2295872e-01
  -9.3160586e-01  -3.2295872e-01
  -8.6200259e-01   3.9250422e-01
  -8.6200259e-01  -3.9250422e-01
  -9.4363438e-01   2.9694572e-01
  -9.4363438e-01  -2.9694572e-01
  -2.9237454e-01   9.3914453e-01
  -2.9237454e-01  -9.3914453e-01
   8.5170170e-02   9.8351420e-01
   8.5170170e-02  -9.8351420e-01
  -9.5170776e-01   2.6844994e-01
  -9.5170776e-01  -2.6844994e-01
  -2.6208188e-01   9.4531779e-01
  -2.6208188e-01  -9.4531779e-01
  -2.3567734e-01   9.5712873e-01
  -2.3567734e-01  -9.5712873e-01
  -9.5542307e-01   2.4171372e-01
  -9.5542307e-01  -2.4171372e-01
   5.9326030e-02   9.8689053e-01
   5.9326030e-02  -9.8689053e-01
  -9.6103629e-01   2.1730449e-01
  -9.6103629e-01  -2.1730449e-01
  -2.0921416e-01   9.6228774e-01
  -2.0921416e-01  -9.6228774e-01
  -6.1857348e-02   9.8258159e-01
  -6.1857348e-02  -9.8258159e-01
  -8.8488994e-02   9.8310495e-01
  -8.8488994e-02  -9.8310495e-01
  -1.7819891e-01   9.7178498e-01
  -1.7819891e-01  -9.7178498e-01
  -3.5336813e-02   9.8408807e-01
  -3.5336813e-02  -9.8408807e-01
   3.0053533e-02   9.8512333e-01
   3.0053533e-02  -9.8512333e-01
  -9.6586108e-01   1.9290326e-01
  -9.6586108e-01  -1.9290326e-01
  -1.1532458e-01   9.7496250e-01
  -1.1532458e-01  -9.7496250e-01
  -1.3928896e-01   9.7439903e-01
  -1.3928896e-01  -9.7439903e-01
  -9.8208701e-01   9.7635820e-02
  -9.8208701e-01  -9.7635820e-02
  -9.6680065e-01   1.6840761e-01
  -9.6680065e-01  -1.6840761e-01
  -9.7127959e-01   1.4186999e-01
  -9.7127959e-01  -1.4186999e-01
  -9.7100821e-01   1.2576149e-01
  -9.7100821e-01  -1.2576149e-01
  -1.2778148e-02   9.8126555e-01
  -1.2778148e-02  -9.8126555e-01
  -2.6167002e-01   9.1645004e-01
  -2.6167002e-01  -9.1645004e-01
  -9.7986522e-01   6.5920141e-02
  -9.7986522e-01  -6.5920141e-02
  -9.8009731e-01   0.0000000e+00
  -9.7367691e-01   4.9769831e-02
  -9.7367691e-01  -4.9769831e-02
  -9.8041759e-01   2.3230657e-02
  -9.8041759e-01  -2.3230657e-02
   9.2595802e-03   9.8050895e-01
   9.2595802e-03  -9.8050895e-01
  -1.5538726e-01   9.5178856e-01
  -1.5538726e-01  -9.5178856e-01
  -5.7206323e-01   5.4077666e-01
  -5.7206323e-01  -5.4077666e-01
   3.2562335e-01   3.7404612e-01
   3.2562335e-01  -3.7404612e-01


==> data/jet/jetEdmd115.dat <==
   real            imag 
   9.9999439e-01   0.0000000e+00
   9.9296774e-01   2.5530452e-02
   9.9296774e-01  -2.5530452e-02
   9.9088560e-01   4.9837811e-02
   9.9088560e-01  -4.9837811e-02
   9.8915790e-01   7.2421955e-02
   9.8915790e-01  -7.2421955e-02
   9.9087798e-01   1.0239496e-01
   9.9087798e-01  -1.0239496e-01
   9.7937765e-01   1.2806637e-01
   9.7937765e-01  -1.2806637e-01
   9.7328570e-01   1.4875766e-01
   9.7328570e-01  -1.4875766e-01
   9.6710773e-01   1.7551380e-01
   9.6710773e-01  -1.7551380e-01
   9.5631087e-01   1.8888839e-01
   9.5631087e-01  -1.8888839e-01
   9.5911823e-01   2.1246711e-01
   9.5911823e-01  -2.1246711e-01
   9.5493442e-01   2.3583019e-01
   9.5493442e-01  -2.3583019e-01
   9.4779385e-01   2.6144239e-01
   9.4779385e-01  -2.6144239e-01
   9.4002609e-01   2.8490180e-01
   9.4002609e-01  -2.8490180e-01
   9.3359413e-01   3.0516782e-01
   9.3359413e-01  -3.0516782e-01
   9.2999808e-01   3.2971042e-01
   9.2999808e-01  -3.2971042e-01
   9.1086733e-01   3.7955961e-01
   9.1086733e-01  -3.7955961e-01
   9.2015588e-01   3.5504613e-01
   9.2015588e-01  -3.5504613e-01
   9.0093237e-01   4.0216983e-01
   9.0093237e-01  -4.0216983e-01
   8.8918579e-01   4.3024461e-01
   8.8918579e-01  -4.3024461e-01
   8.6195262e-01   4.7284236e-01
   8.6195262e-01  -4.7284236e-01
   8.7180999e-01   4.4991770e-01
   8.7180999e-01  -4.4991770e-01
   6.9449444e-01   6.9839065e-01
   6.9449444e-01  -6.9839065e-01
   8.4843106e-01   4.9422466e-01
   8.4843106e-01  -4.9422466e-01
   8.3334310e-01   5.1634096e-01
   8.3334310e-01  -5.1634096e-01
   8.2224815e-01   5.3834366e-01
   8.2224815e-01  -5.3834366e-01
   8.0906181e-01   5.6051488e-01
   8.0906181e-01  -5.6051488e-01
   7.9427813e-01   5.8219511e-01
   7.9427813e-01  -5.8219511e-01
   7.7879082e-01   6.0378689e-01
   7.7879082e-01  -6.0378689e-01
   7.5950455e-01   6.2305651e-01
   7.5950455e-01  -6.2305651e-01
   7.4642653e-01   6.4282815e-01
   7.4642653e-01  -6.4282815e-01
   7.2740939e-01   6.6207870e-01
   7.2740939e-01  -6.6207870e-01
   7.1009906e-01   6.7776113e-01
   7.1009906e-01  -6.7776113e-01
   6.2869415e-01   7.5727928e-01
   6.2869415e-01  -7.5727928e-01
   6.0753486e-01   7.7296121e-01
   6.0753486e-01  -7.7296121e-01
   5.8840089e-01   7.9005944e-01
   5.8840089e-01  -7.9005944e-01
   5.6802753e-01   8.0606380e-01
   5.6802753e-01  -8.0606380e-01
   6.2809213e-01   6.9966628e-01
   6.2809213e-01  -6.9966628e-01
   7.8597292e-01   4.5549817e-01
   7.8597292e-01  -4.5549817e-01
   5.4408025e-01   8.2202164e-01
   5.4408025e-01  -8.2202164e-01
   5.2136507e-01   8.3152221e-01
   5.2136507e-01  -8.3152221e-01
   4.9652400e-01   8.4008742e-01
   4.9652400e-01  -8.4008742e-01
   4.8846264e-01   8.5117542e-01
   4.8846264e-01  -8.5117542e-01
   4.6575092e-01   8.6904973e-01
   4.6575092e-01  -8.6904973e-01
   4.4175940e-01   8.8285791e-01
   4.4175940e-01  -8.8285791e-01
   4.1544865e-01   8.9360572e-01
   4.1544865e-01  -8.9360572e-01
   3.9296755e-01   9.0110426e-01
   3.9296755e-01  -9.0110426e-01
   3.7212377e-01   9.1149150e-01
   3.7212377e-01  -9.1149150e-01
   3.2167832e-01   9.2050384e-01
   3.2167832e-01  -9.2050384e-01
   2.8342463e-01   9.4505448e-01
   2.8342463e-01  -9.4505448e-01
   2.5550985e-01   9.5239961e-01
   2.5550985e-01  -9.5239961e-01
   2.1357288e-01   9.6199129e-01
   2.1357288e-01  -9.6199129e-01
   1.8579982e-01   9.7075995e-01
   1.8579982e-01  -9.7075995e-01
   1.5797603e-01   9.7478656e-01
   1.5797603e-01  -9.7478656e-01
   1.3792745e-01   9.7846030e-01
   1.3792745e-01  -9.7846030e-01
   1.1128775e-01   9.8424544e-01
   1.1128775e-01  -9.8424544e-01
   8.5170170e-02   9.8351420e-01
   8.5170170e-02  -9.8351420e-01
   5.9326030e-02   9.8689053e-01
   5.9326030e-02  -9.8689053e-01
   3.2562335e-01   3.7404612e-01
   3.2562335e-01  -3.7404612e-01


==> data/jet/jetEdmd3.dat <==
   real            imag
   9.9999439e-01   0.0000000e+00
   9.9087798e-01   1.0239496e-01
   9.9087798e-01  -1.0239496e-01


==> data/jet/jetEdmd47.dat <==
   real            imag
   9.9999439e-01   0.0000000e+00
   9.9296774e-01   2.5530452e-02
   9.9296774e-01  -2.5530452e-02
   9.9088560e-01   4.9837811e-02
   9.9088560e-01  -4.9837811e-02
   9.8915790e-01   7.2421955e-02
   9.8915790e-01  -7.2421955e-02
   9.9087798e-01   1.0239496e-01
   9.9087798e-01  -1.0239496e-01
   9.7937765e-01   1.2806637e-01
   9.7937765e-01  -1.2806637e-01
   9.7328570e-01   1.4875766e-01
   9.7328570e-01  -1.4875766e-01
   9.6710773e-01   1.7551380e-01
   9.6710773e-01  -1.7551380e-01
   9.5631087e-01   1.8888839e-01
   9.5631087e-01  -1.8888839e-01
   9.5911823e-01   2.1246711e-01
   9.5911823e-01  -2.1246711e-01
   9.5493442e-01   2.3583019e-01
   9.5493442e-01  -2.3583019e-01
   9.4779385e-01   2.6144239e-01
   9.4779385e-01  -2.6144239e-01
   9.4002609e-01   2.8490180e-01
   9.4002609e-01  -2.8490180e-01
   9.3359413e-01   3.0516782e-01
   9.3359413e-01  -3.0516782e-01
   9.2999808e-01   3.2971042e-01
   9.2999808e-01  -3.2971042e-01
   9.1086733e-01   3.7955961e-01
   9.1086733e-01  -3.7955961e-01
   9.2015588e-01   3.5504613e-01
   9.2015588e-01  -3.5504613e-01
   9.0093237e-01   4.0216983e-01
   9.0093237e-01  -4.0216983e-01
   8.0906181e-01   5.6051488e-01
   8.0906181e-01  -5.6051488e-01
   7.9427813e-01   5.8219511e-01
   7.9427813e-01  -5.8219511e-01
   7.7879082e-01   6.0378689e-01
   7.7879082e-01  -6.0378689e-01
   7.8597292e-01   4.5549817e-01
   7.8597292e-01  -4.5549817e-01
   1.1128775e-01   9.8424544e-01
   1.1128775e-01  -9.8424544e-01
   3.2562335e-01   3.7404612e-01
   3.2562335e-01  -3.7404612e-01


==> data/jet/jetEdmd5.dat <==
   real			   imag	
   9.9999439e-01   0.0000000e+00
   9.9296774e-01   2.5530452e-02
   9.9296774e-01  -2.5530452e-02
   9.9087798e-01   1.0239496e-01
   9.9087798e-01  -1.0239496e-01


==> data/jet/jetEdmd9.dat <==
   real			   imag	 
   9.9999439e-01   0.0000000e+00
   9.9296774e-01   2.5530452e-02
   9.9296774e-01  -2.5530452e-02
   9.9088560e-01   4.9837811e-02
   9.9088560e-01  -4.9837811e-02
   9.8915790e-01   7.2421955e-02
   9.8915790e-01  -7.2421955e-02
   9.9087798e-01   1.0239496e-01
   9.9087798e-01  -1.0239496e-01


==> data/jet/jetElow3.dat <==
   real			   imag
   1.0000043e+00   0.0000000e+00
   9.9521698e-01   8.8255031e-02
   9.9521698e-01  -8.8255031e-02


==> data/jet/jetElow47.dat <==
   real            imag
   8.5405631e-01   5.1618422e-01
   8.5405631e-01  -5.1618422e-01
   8.6770807e-01   4.9101565e-01
   8.6770807e-01  -4.9101565e-01
   8.7868420e-01   4.7160796e-01
   8.7868420e-01  -4.7160796e-01
   8.8885558e-01   4.4951786e-01
   8.8885558e-01  -4.4951786e-01
   8.9897189e-01   4.3111771e-01
   8.9897189e-01  -4.3111771e-01
   9.1027268e-01   4.0556404e-01
   9.1027268e-01  -4.0556404e-01
   9.1989178e-01   3.8278989e-01
   9.1989178e-01  -3.8278989e-01
   9.2751312e-01   3.6208902e-01
   9.2751312e-01  -3.6208902e-01
   9.3614460e-01   3.3735578e-01
   9.3614460e-01  -3.3735578e-01
   9.4234647e-01   3.1727825e-01
   9.4234647e-01  -3.1727825e-01
   9.4985119e-01   2.9420589e-01
   9.4985119e-01  -2.9420589e-01
   9.5640325e-01   2.7182909e-01
   9.5640325e-01  -2.7182909e-01
   9.6207399e-01   2.4798562e-01
   9.6207399e-01  -2.4798562e-01
   9.6804518e-01   2.2606046e-01
   9.6804518e-01  -2.2606046e-01
   9.7198082e-01   2.0315904e-01
   9.7198082e-01  -2.0315904e-01
   9.7723506e-01   1.8030187e-01
   9.7723506e-01  -1.8030187e-01
   9.9999722e-01   0.0000000e+00
   9.8059928e-01   1.5665288e-01
   9.8059928e-01  -1.5665288e-01
   9.8430520e-01   1.3327037e-01
   9.8430520e-01  -1.3327037e-01
   9.9461887e-01   2.3329389e-02
   9.9461887e-01  -2.3329389e-02
   9.7962248e-01   9.7568619e-02
   9.7962248e-01  -9.7568619e-02
   9.8920383e-01   1.0361350e-01
   9.8920383e-01  -1.0361350e-01
   9.9272854e-01   4.6662901e-02
   9.9272854e-01  -4.6662901e-02
   9.9098609e-01   6.8634551e-02
   9.9098609e-01  -6.8634551e-02


==> data/jet/jetElow5.dat <==
   real            imag
   9.9471767e-01   9.9686736e-02
   9.9471767e-01  -9.9686736e-02
   1.0000063e+00   0.0000000e+00
   9.9998657e-01   1.7610957e-02
   9.9998657e-01  -1.7610957e-02


==> data/jet/jetJlow_vs_Nz.dat <==
   Nz              Jlow
   1.0000000e+00   6.3368574e+03
   2.0000000e+00   6.3381659e+03
   3.0000000e+00   6.1964565e+03
   4.0000000e+00   5.7479866e+03
   5.0000000e+00   5.4668425e+03
   6.0000000e+00   5.3365952e+03
   7.0000000e+00   5.0246022e+03
   8.0000000e+00   4.9352537e+03
   9.0000000e+00   4.7115631e+03
   1.0000000e+01   4.5698656e+03
   1.1000000e+01   4.4784785e+03
   1.2000000e+01   4.3682092e+03
   1.3000000e+01   4.2993948e+03
   1.4000000e+01   4.2463645e+03
   1.5000000e+01   4.0554886e+03
   1.6000000e+01   3.9950831e+03
   1.7000000e+01   3.9150602e+03
   1.8000000e+01   3.7808540e+03
   1.9000000e+01   3.7145771e+03
   2.0000000e+01   3.6526043e+03
   2.1000000e+01   3.5721170e+03
   2.2000000e+01   3.5055073e+03
   2.3000000e+01   3.4312796e+03
   2.4000000e+01   3.3618472e+03
   2.5000000e+01   3.3222150e+03
   2.6000000e+01   3.2712816e+03
   2.7000000e+01   3.2344587e+03
   2.8000000e+01   3.1363990e+03
   2.9000000e+01   3.0651788e+03
   3.0000000e+01   3.0351051e+03
   3.1000000e+01   2.9754313e+03
   3.2000000e+01   2.9345993e+03
   3.3000000e+01   2.8834884e+03
   3.4000000e+01   2.8385910e+03
   3.5000000e+01   2.7947910e+03
   3.6000000e+01   2.7664466e+03
   3.7000000e+01   2.7060734e+03
   3.8000000e+01   2.6756029e+03
   3.9000000e+01   2.6407534e+03
   4.0000000e+01   2.5843471e+03
   4.1000000e+01   2.5497992e+03
   4.2000000e+01   2.5239390e+03
   4.3000000e+01   2.4820403e+03
   4.4000000e+01   2.4427556e+03
   4.5000000e+01   2.4053203e+03
   4.6000000e+01   2.3724135e+03
   4.7000000e+01   2.3523883e+03
   4.8000000e+01   2.2964158e+03
   4.9000000e+01   2.2704335e+03
   5.0000000e+01   2.2434313e+03
   5.1000000e+01   2.2121305e+03
   5.2000000e+01   2.1741108e+03
   5.3000000e+01   2.1358679e+03
   5.4000000e+01   2.1173000e+03
   5.5000000e+01   2.0989110e+03
   5.6000000e+01   2.0620002e+03
   5.7000000e+01   2.0254497e+03
   5.8000000e+01   2.0015046e+03
   5.9000000e+01   1.9795715e+03
   6.0000000e+01   1.9571884e+03
   6.1000000e+01   1.9327748e+03
   6.2000000e+01   1.9049840e+03
   6.3000000e+01   1.8825394e+03
   6.4000000e+01   1.8524868e+03
   6.5000000e+01   1.8349121e+03
   6.6000000e+01   1.8226079e+03
   6.7000000e+01   1.7843939e+03
   6.8000000e+01   1.7630153e+03
   6.9000000e+01   1.7507849e+03
   7.0000000e+01   1.7164144e+03
   7.1000000e+01   1.6998538e+03
   7.2000000e+01   1.6859966e+03
   7.3000000e+01   1.6692138e+03
   7.4000000e+01   1.6520558e+03
   7.5000000e+01   1.6339078e+03
   7.6000000e+01   1.6020532e+03
   7.7000000e+01   1.5776182e+03
   7.8000000e+01   1.5626000e+03
   7.9000000e+01   1.5464526e+03
   8.0000000e+01   1.5273837e+03
   8.1000000e+01   1.5152213e+03
   8.2000000e+01   1.5023224e+03
   8.3000000e+01   1.4841479e+03
   8.4000000e+01   1.4625516e+03
   8.5000000e+01   1.4439948e+03
   8.6000000e+01   1.4320878e+03
   8.7000000e+01   1.4201681e+03
   8.8000000e+01   1.4040506e+03
   8.9000000e+01   1.3956926e+03
   9.0000000e+01   1.3771375e+03
   9.1000000e+01   1.3592081e+03
   9.2000000e+01   1.3404608e+03
   9.3000000e+01   1.3309736e+03
   9.4000000e+01   1.3175974e+03
   9.5000000e+01   1.3102132e+03
   9.6000000e+01   1.3222747e+03
   9.7000000e+01   1.3191476e+03
   9.8000000e+01   1.2971878e+03
   9.9000000e+01   1.2601930e+03
   1.0000000e+02   1.2423658e+03
   1.0100000e+02   1.2342288e+03
   1.0200000e+02   1.2234526e+03
   1.0300000e+02   1.1991132e+03
   1.0400000e+02   1.1912914e+03
   1.0500000e+02   1.1803332e+03
   1.0600000e+02   1.1838686e+03
   1.0700000e+02   1.1765899e+03
   1.0800000e+02   1.1542602e+03
   1.0900000e+02   1.1453372e+03
   1.1000000e+02   1.1303187e+03
   1.1100000e+02   1.1060218e+03
   1.1200000e+02   1.1051581e+03
   1.1300000e+02   1.1125315e+03
   1.1400000e+02   1.0966090e+03
   1.1500000e+02   1.0999294e+03
   1.1600000e+02   1.0608663e+03
   1.1700000e+02   1.0284369e+03
   1.1800000e+02   1.0170317e+03
   1.1900000e+02   1.0121786e+03
   1.2000000e+02   9.9240505e+02
   1.2100000e+02   9.7635016e+02
   1.2200000e+02   9.7494720e+02
   1.2300000e+02   9.4695654e+02
   1.2400000e+02   9.1986462e+02
   1.2500000e+02   9.1114610e+02
   1.2600000e+02   9.0586829e+02
   1.2700000e+02   9.0080186e+02
   1.2800000e+02   8.8397714e+02
   1.2900000e+02   8.8293873e+02
   1.3000000e+02   8.8744437e+02
   1.3100000e+02   8.6624202e+02
   1.3200000e+02   8.6796314e+02
   1.3300000e+02   8.5686632e+02
   1.3400000e+02   8.3650876e+02
   1.3500000e+02   8.3307349e+02
   1.3600000e+02   8.2976939e+02
   1.3700000e+02   8.0810817e+02
   1.3800000e+02   8.0668337e+02
   1.3900000e+02   7.9729302e+02
   1.4000000e+02   7.9033936e+02
   1.4100000e+02   7.8803130e+02
   1.4200000e+02   7.8639942e+02
   1.4300000e+02   7.5786921e+02
   1.4400000e+02   7.5514305e+02
   1.4500000e+02   7.4244497e+02
   1.4600000e+02   7.2457547e+02
   1.4700000e+02   7.1356730e+02
   1.4800000e+02   7.0681695e+02
   1.4900000e+02   7.0651130e+02
   1.5000000e+02   7.0729308e+02
   1.5100000e+02   6.9558279e+02
   1.5200000e+02   6.9363094e+02
   1.5300000e+02   7.0222186e+02
   1.5400000e+02   6.7650007e+02
   1.5500000e+02   6.6770317e+02
   1.5600000e+02   6.6283366e+02
   1.5700000e+02   6.6785507e+02
   1.5800000e+02   6.5218099e+02
   1.5900000e+02   6.5648986e+02
   1.6000000e+02   6.4584346e+02
   1.6100000e+02   6.3996017e+02
   1.6200000e+02   6.2994074e+02
   1.6300000e+02   6.2997047e+02
   1.6400000e+02   6.0877607e+02
   1.6500000e+02   5.9091415e+02
   1.6600000e+02   5.9449561e+02
   1.6700000e+02   5.9532677e+02
   1.6800000e+02   5.9172661e+02
   1.6900000e+02   5.7796052e+02
   1.7000000e+02   5.5438949e+02
   1.7100000e+02   5.4715201e+02
   1.7200000e+02   5.3371505e+02
   1.7300000e+02   5.3306710e+02
   1.7400000e+02   5.3503939e+02
   1.7500000e+02   5.2708860e+02
   1.7600000e+02   5.2229501e+02
   1.7700000e+02   5.0363230e+02
   1.7800000e+02   5.0677119e+02
   1.7900000e+02   5.0865474e+02
   1.8000000e+02   4.8436105e+02
   1.8100000e+02   4.7240926e+02
   1.8200000e+02   4.6481520e+02
   1.8300000e+02   4.6065771e+02
   1.8400000e+02   4.5742823e+02
   1.8500000e+02   4.5216821e+02
   1.8600000e+02   4.3838170e+02
   1.8700000e+02   4.3170479e+02
   1.8800000e+02   4.2888022e+02
   1.8900000e+02   4.2820543e+02
   1.9000000e+02   4.1748286e+02
   1.9100000e+02   4.1483293e+02
   1.9200000e+02   4.1198811e+02
   1.9300000e+02   4.1219083e+02
   1.9400000e+02   4.0118918e+02
   1.9500000e+02   4.0577941e+02
   1.9600000e+02   4.0233796e+02
   1.9700000e+02   3.8477146e+02
   1.9800000e+02   3.8535649e+02
   1.9900000e+02   3.8446427e+02
   2.0000000e+02   3.7397418e+02
   2.0100000e+02   3.7233419e+02
   2.0200000e+02   3.7200777e+02
   2.0300000e+02   3.6298624e+02
   2.0400000e+02   3.6362622e+02
   2.0500000e+02   3.6199818e+02
   2.0600000e+02   3.5723470e+02
   2.0700000e+02   3.5047461e+02
   2.0800000e+02   3.5359360e+02
   2.0900000e+02   3.4974992e+02
   2.1000000e+02   3.4953971e+02
   2.1100000e+02   3.4518458e+02
   2.1200000e+02   3.3572739e+02
   2.1300000e+02   3.3280495e+02
   2.1400000e+02   3.2909831e+02
   2.1500000e+02   3.2663959e+02
   2.1600000e+02   3.2771591e+02
   2.1700000e+02   3.2099975e+02
   2.1800000e+02   3.1884854e+02
   2.1900000e+02   3.1824330e+02
   2.2000000e+02   3.1249833e+02
   2.2100000e+02   3.1251355e+02
   2.2200000e+02   3.0148447e+02
   2.2300000e+02   3.0201812e+02
   2.2400000e+02   2.9806502e+02
   2.2500000e+02   2.9603455e+02
   2.2600000e+02   2.9510088e+02
   2.2700000e+02   3.0008546e+02
   2.2800000e+02   2.9728929e+02
   2.2900000e+02   2.9437079e+02
   2.3000000e+02   2.9383721e+02
   2.3100000e+02   2.9542945e+02
   2.3200000e+02   2.8812127e+02
   2.3300000e+02   2.8182270e+02
   2.3400000e+02   2.7257758e+02
   2.3500000e+02   2.6816975e+02
   2.3600000e+02   2.6670103e+02
   2.3700000e+02   2.6600749e+02
   2.3800000e+02   2.6416351e+02
   2.3900000e+02   2.5945116e+02
   2.4000000e+02   2.5989485e+02
   2.4100000e+02   2.5441232e+02
   2.4200000e+02   2.4852441e+02
   2.4300000e+02   2.4086615e+02
   2.4400000e+02   2.3047814e+02
   2.4500000e+02   2.2128744e+02
   2.4600000e+02   2.1901948e+02
   2.4700000e+02   2.1152837e+02
   2.4800000e+02   1.9788792e+02
   2.4900000e+02   1.9189946e+02
   2.5000000e+02   1.8451012e+02
   2.5100000e+02   1.7044829e+02
   2.5200000e+02   1.6097454e+02
   2.5300000e+02   1.2122851e+02
   2.5400000e+02   8.7355059e+01
   2.5500000e+02   1.9043450e-01
   2.5600000e+02   9.3017211e-03


==> data/jet/jetJnz.dat <==
   gamma           Nz
   1.1000000e+02   2.5600000e+02
   1.1158376e+02   2.5600000e+02
   1.1319033e+02   2.5400000e+02
   1.1482003e+02   2.5400000e+02
   1.1647319e+02   2.5400000e+02
   1.1815016e+02   2.5400000e+02
   1.1985127e+02   2.5400000e+02
   1.2157687e+02   2.5400000e+02
   1.2332732e+02   2.5400000e+02
   1.2510296e+02   2.5400000e+02
   1.2690418e+02   2.5400000e+02
   1.2873133e+02   2.5400000e+02
   1.3058478e+02   2.5400000e+02
   1.3246492e+02   2.5400000e+02
   1.3437214e+02   2.5400000e+02
   1.3630681e+02   2.5400000e+02
   1.3826933e+02   2.5400000e+02
   1.4026012e+02   2.5400000e+02
   1.4227956e+02   2.5200000e+02
   1.4432808e+02   2.5200000e+02
   1.4640610e+02   2.5200000e+02
   1.4851403e+02   2.5200000e+02
   1.5065232e+02   2.5200000e+02
   1.5282139e+02   2.5200000e+02
   1.5502169e+02   2.5200000e+02
   1.5725367e+02   2.5200000e+02
   1.5951778e+02   2.5000000e+02
   1.6181450e+02   2.5000000e+02
   1.6414428e+02   2.5000000e+02
   1.6650761e+02   2.5000000e+02
   1.6890496e+02   2.5000000e+02
   1.7133683e+02   2.5000000e+02
   1.7380371e+02   2.5000000e+02
   1.7630611e+02   2.5000000e+02
   1.7884455e+02   2.5000000e+02
   1.8141952e+02   2.5000000e+02
   1.8403158e+02   2.5000000e+02
   1.8668124e+02   2.5000000e+02
   1.8936905e+02   2.5000000e+02
   1.9209556e+02   2.5000000e+02
   1.9486132e+02   2.5000000e+02
   1.9766691e+02   2.5000000e+02
   2.0051289e+02   2.4800000e+02
   2.0339984e+02   2.4800000e+02
   2.0632837e+02   2.4800000e+02
   2.0929905e+02   2.4800000e+02
   2.1231251e+02   2.4800000e+02
   2.1536936e+02   2.4600000e+02
   2.1847021e+02   2.4600000e+02
   2.2161572e+02   2.4600000e+02
   2.2480651e+02   2.4400000e+02
   2.2804324e+02   2.4200000e+02
   2.3132658e+02   2.4200000e+02
   2.3465718e+02   2.4200000e+02
   2.3803574e+02   2.4200000e+02
   2.4146295e+02   2.4200000e+02
   2.4493950e+02   2.4200000e+02
   2.4846610e+02   2.4200000e+02
   2.5204348e+02   2.4200000e+02
   2.5567237e+02   2.4200000e+02
   2.5935351e+02   2.4200000e+02
   2.6308764e+02   2.4200000e+02
   2.6687554e+02   2.4200000e+02
   2.7071798e+02   2.4000000e+02
   2.7461573e+02   2.4000000e+02
   2.7856961e+02   2.4000000e+02
   2.8258042e+02   2.3600000e+02
   2.8664897e+02   2.3600000e+02
   2.9077610e+02   2.3600000e+02
   2.9496266e+02   2.2800000e+02
   2.9920949e+02   2.2800000e+02
   3.0351746e+02   2.2200000e+02
   3.0788747e+02   2.2200000e+02
   3.1232039e+02   2.1600000e+02
   3.1681713e+02   2.0700000e+02
   3.2137862e+02   1.9700000e+02
   3.2600578e+02   1.8700000e+02
   3.3069957e+02   1.8300000e+02
   3.3546093e+02   1.7900000e+02
   3.4029085e+02   1.7700000e+02
   3.4519031e+02   1.7300000e+02
   3.5016032e+02   1.6900000e+02
   3.5520187e+02   1.6900000e+02
   3.6031602e+02   1.6700000e+02
   3.6550380e+02   1.6300000e+02
   3.7076627e+02   1.6100000e+02
   3.7610451e+02   1.5900000e+02
   3.8151961e+02   1.5500000e+02
   3.8701268e+02   1.4900000e+02
   3.9258483e+02   1.4500000e+02
   3.9823721e+02   1.4300000e+02
   4.0397098e+02   1.3900000e+02
   4.0978729e+02   1.3900000e+02
   4.1568735e+02   1.3500000e+02
   4.2167236e+02   1.3500000e+02
   4.2774354e+02   1.3300000e+02
   4.3390213e+02   1.3300000e+02
   4.4014939e+02   1.2900000e+02
   4.4648660e+02   1.2700000e+02
   4.5291505e+02   1.2500000e+02
   4.5943606e+02   1.2300000e+02
   4.6605096e+02   1.1900000e+02
   4.7276109e+02   1.1700000e+02
   4.7956784e+02   1.1700000e+02
   4.8647259e+02   1.1500000e+02
   4.9347675e+02   1.1500000e+02
   5.0058176e+02   1.1100000e+02
   5.0778907e+02   1.1100000e+02
   5.1510014e+02   1.1100000e+02
   5.2251648e+02   1.0700000e+02
   5.3003960e+02   1.0500000e+02
   5.3767104e+02   1.0300000e+02
   5.4541235e+02   9.9000000e+01
   5.5326512e+02   9.7000000e+01
   5.6123095e+02   8.9000000e+01
   5.6931148e+02   8.9000000e+01
   5.7750834e+02   8.9000000e+01
   5.8582323e+02   8.5000000e+01
   5.9425783e+02   8.3000000e+01
   6.0281387e+02   8.3000000e+01
   6.1149310e+02   8.1000000e+01
   6.2029729e+02   7.7000000e+01
   6.2922824e+02   7.3000000e+01
   6.3828778e+02   6.9000000e+01
   6.4747776e+02   6.9000000e+01
   6.5680005e+02   6.7000000e+01
   6.6625657e+02   6.1000000e+01
   6.7584923e+02   5.9000000e+01
   6.8558002e+02   5.7000000e+01
   6.9545090e+02   5.3000000e+01
   7.0546391e+02   5.3000000e+01
   7.1562108e+02   5.1000000e+01
   7.2592449e+02   4.9000000e+01
   7.3637625e+02   4.7000000e+01
   7.4697849e+02   4.7000000e+01
   7.5773338e+02   4.7000000e+01
   7.6864312e+02   4.5000000e+01
   7.7970993e+02   4.5000000e+01
   7.9093608e+02   4.5000000e+01
   8.0232387e+02   4.3000000e+01
   8.1387562e+02   4.3000000e+01
   8.2559368e+02   4.1000000e+01
   8.3748047e+02   4.1000000e+01
   8.4953839e+02   4.1000000e+01
   8.6176992e+02   4.1000000e+01
   8.7417757e+02   3.9000000e+01
   8.8676385e+02   3.9000000e+01
   8.9953135e+02   3.9000000e+01
   9.1248268e+02   3.9000000e+01
   9.2562048e+02   3.9000000e+01
   9.3894743e+02   3.7000000e+01
   9.5246626e+02   3.7000000e+01
   9.6617974e+02   3.5000000e+01
   9.8009066e+02   3.5000000e+01
   9.9420186e+02   3.5000000e+01
   1.0085162e+03   3.5000000e+01
   1.0230367e+03   3.5000000e+01
   1.0377663e+03   3.5000000e+01
   1.0527079e+03   3.5000000e+01
   1.0678646e+03   3.5000000e+01
   1.0832396e+03   3.5000000e+01
   1.0988359e+03   3.3000000e+01
   1.1146568e+03   3.3000000e+01
   1.1307055e+03   3.3000000e+01
   1.1469852e+03   3.3000000e+01
   1.1634993e+03   3.3000000e+01
   1.1802512e+03   3.3000000e+01
   1.1972443e+03   3.3000000e+01
   1.2144821e+03   3.1000000e+01
   1.2319680e+03   3.1000000e+01
   1.2497057e+03   3.1000000e+01
   1.2676988e+03   3.1000000e+01
   1.2859510e+03   3.1000000e+01
   1.3044659e+03   3.1000000e+01
   1.3232474e+03   3.1000000e+01
   1.3422993e+03   3.1000000e+01
   1.3616256e+03   3.1000000e+01
   1.3812301e+03   2.7000000e+01
   1.4011168e+03   2.7000000e+01
   1.4212899e+03   2.7000000e+01
   1.4417534e+03   2.7000000e+01
   1.4625116e+03   2.5000000e+01
   1.4835686e+03   2.5000000e+01
   1.5049288e+03   2.5000000e+01
   1.5265966e+03   2.5000000e+01
   1.5485763e+03   2.3000000e+01
   1.5708725e+03   2.1000000e+01
   1.5934897e+03   2.1000000e+01
   1.6164325e+03   2.1000000e+01
   1.6397057e+03   2.1000000e+01
   1.6633140e+03   2.1000000e+01
   1.6872621e+03   2.1000000e+01
   1.7115551e+03   2.1000000e+01
   1.7361978e+03   2.1000000e+01
   1.7611954e+03   2.1000000e+01
   1.7865528e+03   1.9000000e+01
   1.8122753e+03   1.9000000e+01
   1.8383682e+03   1.9000000e+01
   1.8648368e+03   1.5000000e+01
   1.8916864e+03   1.3000000e+01
   1.9189227e+03   1.3000000e+01
   1.9465511e+03   1.3000000e+01
   1.9745772e+03   1.3000000e+01
   2.0030069e+03   1.3000000e+01
   2.0318459e+03   1.3000000e+01
   2.0611001e+03   1.3000000e+01
   2.0907756e+03   1.3000000e+01
   2.1208783e+03   1.3000000e+01
   2.1514144e+03   1.3000000e+01
   2.1823901e+03   1.3000000e+01
   2.2138119e+03   1.3000000e+01
   2.2456860e+03   1.3000000e+01
   2.2780191e+03   1.3000000e+01
   2.3108177e+03   1.3000000e+01
   2.3440885e+03   1.3000000e+01
   2.3778384e+03   1.3000000e+01
   2.4120742e+03   1.3000000e+01
   2.4468029e+03   1.3000000e+01
   2.4820316e+03   1.3000000e+01
   2.5177675e+03   1.3000000e+01
   2.5540180e+03   1.3000000e+01
   2.5907904e+03   1.3000000e+01
   2.6280922e+03   1.1000000e+01
   2.6659311e+03   1.1000000e+01
   2.7043148e+03   1.1000000e+01
   2.7432512e+03   1.1000000e+01
   2.7827481e+03   1.1000000e+01
   2.8228137e+03   1.1000000e+01
   2.8634562e+03   1.1000000e+01
   2.9046838e+03   1.1000000e+01
   2.9465051e+03   1.1000000e+01
   2.9889284e+03   1.1000000e+01
   3.0319626e+03   1.1000000e+01
   3.0756164e+03   1.1000000e+01
   3.1198987e+03   1.1000000e+01
   3.1648185e+03   1.1000000e+01
   3.2103851e+03   1.1000000e+01
   3.2566078e+03   1.1000000e+01
   3.3034960e+03   1.1000000e+01
   3.3510593e+03   1.1000000e+01
   3.3993073e+03   9.0000000e+00
   3.4482501e+03   9.0000000e+00
   3.4978975e+03   9.0000000e+00
   3.5482597e+03   9.0000000e+00
   3.5993471e+03   9.0000000e+00
   3.6511700e+03   9.0000000e+00
   3.7037390e+03   9.0000000e+00
   3.7570649e+03   9.0000000e+00
   3.8111586e+03   9.0000000e+00
   3.8660311e+03   9.0000000e+00
   3.9216937e+03   9.0000000e+00
   3.9781577e+03   9.0000000e+00
   4.0354347e+03   9.0000000e+00
   4.0935363e+03   9.0000000e+00
   4.1524744e+03   9.0000000e+00
   4.2122612e+03   9.0000000e+00
   4.2729087e+03   9.0000000e+00
   4.3344295e+03   9.0000000e+00
   4.3968360e+03   9.0000000e+00
   4.4601410e+03   9.0000000e+00
   4.5243575e+03   9.0000000e+00
   4.5894985e+03   9.0000000e+00
   4.6555775e+03   9.0000000e+00
   4.7226078e+03   9.0000000e+00
   4.7906033e+03   9.0000000e+00
   4.8595777e+03   9.0000000e+00
   4.9295452e+03   9.0000000e+00
   5.0005201e+03   9.0000000e+00
   5.0725169e+03   9.0000000e+00
   5.1455503e+03   9.0000000e+00
   5.2196352e+03   9.0000000e+00
   5.2947868e+03   9.0000000e+00
   5.3710204e+03   9.0000000e+00
   5.4483516e+03   9.0000000e+00
   5.5267962e+03   9.0000000e+00
   5.6063702e+03   9.0000000e+00
   5.6870899e+03   9.0000000e+00
   5.7689718e+03   9.0000000e+00
   5.8520327e+03   9.0000000e+00
   5.9362894e+03   9.0000000e+00
   6.0217593e+03   9.0000000e+00
   6.1084597e+03   9.0000000e+00
   6.1964085e+03   9.0000000e+00
   6.2856235e+03   9.0000000e+00
   6.3761230e+03   9.0000000e+00
   6.4679255e+03   9.0000000e+00
   6.5610498e+03   9.0000000e+00
   6.6555149e+03   9.0000000e+00
   6.7513400e+03   9.0000000e+00
   6.8485449e+03   9.0000000e+00
   6.9471493e+03   9.0000000e+00
   7.0471733e+03   9.0000000e+00
   7.1486375e+03   9.0000000e+00
   7.2515626e+03   9.0000000e+00
   7.3559696e+03   9.0000000e+00
   7.4618798e+03   9.0000000e+00
   7.5693149e+03   9.0000000e+00
   7.6782968e+03   9.0000000e+00
   7.7888479e+03   9.0000000e+00
   7.9009906e+03   9.0000000e+00
   8.0147480e+03   9.0000000e+00
   8.1301432e+03   9.0000000e+00
   8.2471998e+03   9.0000000e+00
   8.3659418e+03   9.0000000e+00
   8.4863935e+03   9.0000000e+00
   8.6085794e+03   9.0000000e+00
   8.7325245e+03   9.0000000e+00
   8.8582542e+03   9.0000000e+00
   8.9857941e+03   9.0000000e+00
   9.1151703e+03   9.0000000e+00
   9.2464092e+03   9.0000000e+00
   9.3795377e+03   9.0000000e+00
   9.5145829e+03   9.0000000e+00
   9.6515726e+03   9.0000000e+00
   9.7905346e+03   9.0000000e+00
   9.9314973e+03   9.0000000e+00
   1.0074490e+04   9.0000000e+00
   1.0219541e+04   7.0000000e+00
   1.0366680e+04   7.0000000e+00
   1.0515938e+04   7.0000000e+00
   1.0667345e+04   7.0000000e+00
   1.0820932e+04   7.0000000e+00
   1.0976730e+04   7.0000000e+00
   1.1134772e+04   7.0000000e+00
   1.1295089e+04   7.0000000e+00
   1.1457714e+04   7.0000000e+00
   1.1622680e+04   7.0000000e+00
   1.1790022e+04   7.0000000e+00
   1.1959773e+04   7.0000000e+00
   1.2131968e+04   7.0000000e+00
   1.2306643e+04   7.0000000e+00
   1.2483832e+04   7.0000000e+00
   1.2663572e+04   5.0000000e+00
   1.2845901e+04   5.0000000e+00
   1.3030854e+04   5.0000000e+00
   1.3218471e+04   5.0000000e+00
   1.3408788e+04   5.0000000e+00
   1.3601846e+04   5.0000000e+00
   1.3797684e+04   5.0000000e+00
   1.3996341e+04   5.0000000e+00
   1.4197858e+04   5.0000000e+00
   1.4402277e+04   5.0000000e+00
   1.4609639e+04   5.0000000e+00
   1.4819986e+04   5.0000000e+00
   1.5033362e+04   5.0000000e+00
   1.5249810e+04   5.0000000e+00
   1.5469375e+04   5.0000000e+00
   1.5692101e+04   5.0000000e+00
   1.5918034e+04   5.0000000e+00
   1.6147219e+04   5.0000000e+00
   1.6379705e+04   5.0000000e+00
   1.6615537e+04   5.0000000e+00
   1.6854765e+04   5.0000000e+00
   1.7097438e+04   5.0000000e+00
   1.7343605e+04   5.0000000e+00
   1.7593315e+04   5.0000000e+00
   1.7846621e+04   3.0000000e+00
   1.8103575e+04   3.0000000e+00
   1.8364227e+04   3.0000000e+00
   1.8628633e+04   3.0000000e+00
   1.8896845e+04   3.0000000e+00
   1.9168919e+04   3.0000000e+00
   1.9444911e+04   3.0000000e+00
   1.9724876e+04   3.0000000e+00
   2.0008872e+04   3.0000000e+00
   2.0296957e+04   3.0000000e+00
   2.0589189e+04   3.0000000e+00
   2.0885630e+04   3.0000000e+00
   2.1186338e+04   3.0000000e+00
   2.1491376e+04   3.0000000e+00
   2.1800806e+04   3.0000000e+00
   2.2114691e+04   3.0000000e+00
   2.2433095e+04   3.0000000e+00
   2.2756083e+04   3.0000000e+00
   2.3083722e+04   3.0000000e+00
   2.3416078e+04   3.0000000e+00
   2.3753220e+04   3.0000000e+00
   2.4095215e+04   3.0000000e+00
   2.4442135e+04   3.0000000e+00
   2.4794049e+04   3.0000000e+00
   2.5151031e+04   3.0000000e+00
   2.5513152e+04   3.0000000e+00
   2.5880486e+04   3.0000000e+00
   2.6253110e+04   3.0000000e+00
   2.6631098e+04   3.0000000e+00
   2.7014529e+04   3.0000000e+00
   2.7403481e+04   3.0000000e+00
   2.7798032e+04   3.0000000e+00
   2.8198264e+04   3.0000000e+00
   2.8604259e+04   3.0000000e+00
   2.9016099e+04   3.0000000e+00
   2.9433869e+04   3.0000000e+00
   2.9857653e+04   1.0000000e+00
   3.0287540e+04   1.0000000e+00
   3.0723615e+04   1.0000000e+00
   3.1165970e+04   1.0000000e+00
   3.1614693e+04   1.0000000e+00
   3.2069877e+04   1.0000000e+00
   3.2531614e+04   1.0000000e+00
   3.3000000e+04   1.0000000e+00


==> data/jet/jetJpol.dat <==
   gamma           Jpol 
   1.1000000e+02   9.0166920e-03
   1.1158376e+02   9.0166920e-03
   1.1319033e+02   1.7066585e+02
   1.1482003e+02   1.7066585e+02
   1.1647319e+02   1.7066585e+02
   1.1815016e+02   1.7066585e+02
   1.1985127e+02   1.7066585e+02
   1.2157687e+02   1.7066585e+02
   1.2332732e+02   1.7066585e+02
   1.2510296e+02   1.7066585e+02
   1.2690418e+02   1.7066585e+02
   1.2873133e+02   1.7066585e+02
   1.3058478e+02   1.7066585e+02
   1.3246492e+02   1.7066585e+02
   1.3437214e+02   1.7066585e+02
   1.3630681e+02   1.7066585e+02
   1.3826933e+02   1.7066585e+02
   1.4026012e+02   1.7066585e+02
   1.4227956e+02   3.4643515e+02
   1.4432808e+02   3.4643515e+02
   1.4640610e+02   3.4643515e+02
   1.4851403e+02   3.4643515e+02
   1.5065232e+02   3.4643515e+02
   1.5282139e+02   3.4643515e+02
   1.5502169e+02   3.4643515e+02
   1.5725367e+02   3.4643515e+02
   1.5951778e+02   5.4490277e+02
   1.6181450e+02   5.4490277e+02
   1.6414428e+02   5.4490277e+02
   1.6650761e+02   5.4490277e+02
   1.6890496e+02   5.4490277e+02
   1.7133683e+02   5.4490277e+02
   1.7380371e+02   5.4490277e+02
   1.7630611e+02   5.4490277e+02
   1.7884455e+02   5.4490277e+02
   1.8141952e+02   5.4490277e+02
   1.8403158e+02   5.4490277e+02
   1.8668124e+02   5.4490277e+02
   1.8936905e+02   5.4490277e+02
   1.9209556e+02   5.4490277e+02
   1.9486132e+02   5.4490277e+02
   1.9766691e+02   5.4490277e+02
   2.0051289e+02   5.7027572e+02
   2.0339984e+02   5.7027572e+02
   2.0632837e+02   5.7027572e+02
   2.0929905e+02   5.7027572e+02
   2.1231251e+02   5.7027572e+02
   2.1536936e+02   6.0312289e+02
   2.1847021e+02   6.0312289e+02
   2.2161572e+02   6.0312289e+02
   2.2480651e+02   6.2816335e+02
   2.2804324e+02   6.5651183e+02
   2.3132658e+02   6.5651183e+02
   2.3465718e+02   6.5651183e+02
   2.3803574e+02   6.5651183e+02
   2.4146295e+02   6.5651183e+02
   2.4493950e+02   6.5651183e+02
   2.4846610e+02   6.5651183e+02
   2.5204348e+02   6.5651183e+02
   2.5567237e+02   6.5651183e+02
   2.5935351e+02   6.5651183e+02
   2.6308764e+02   6.5651183e+02
   2.6687554e+02   6.5651183e+02
   2.7071798e+02   7.2773092e+02
   2.7461573e+02   7.2773092e+02
   2.7856961e+02   7.2773092e+02
   2.8258042e+02   8.0061214e+02
   2.8664897e+02   8.0061214e+02
   2.9077610e+02   8.0061214e+02
   2.9496266e+02   9.8715679e+02
   2.9920949e+02   9.8715679e+02
   3.0351746e+02   1.0856396e+03
   3.0788747e+02   1.0856396e+03
   3.1232039e+02   1.1571744e+03
   3.1681713e+02   1.3282394e+03
   3.2137862e+02   1.4512760e+03
   3.2600578e+02   1.5696020e+03
   3.3069957e+02   1.5835133e+03
   3.3546093e+02   1.6655506e+03
   3.4029085e+02   1.6811855e+03
   3.4519031e+02   1.7539643e+03
   3.5016032e+02   1.9896132e+03
   3.5520187e+02   1.9896132e+03
   3.6031602e+02   1.9953004e+03
   3.6550380e+02   2.0621245e+03
   3.7076627e+02   2.0713440e+03
   3.7610451e+02   2.1090605e+03
   3.8151961e+02   2.1964436e+03
   3.8701268e+02   2.3253968e+03
   3.9258483e+02   2.3920633e+03
   3.9823721e+02   2.4071662e+03
   4.0397098e+02   2.4390265e+03
   4.0978729e+02   2.4390265e+03
   4.1568735e+02   2.5668043e+03
   4.2167236e+02   2.5668043e+03
   4.2774354e+02   2.6071340e+03
   4.3390213e+02   2.6071340e+03
   4.4014939e+02   2.6617021e+03
   4.4648660e+02   2.6753068e+03
   4.5291505e+02   2.6813995e+03
   4.5943606e+02   2.7508721e+03
   4.6605096e+02   3.0007936e+03
   4.7276109e+02   3.1048109e+03
   4.7956784e+02   3.1048109e+03
   4.8647259e+02   3.1490623e+03
   4.9347675e+02   3.1490623e+03
   5.0058176e+02   3.2392119e+03
   5.0778907e+02   3.2392119e+03
   5.1510014e+02   3.2392119e+03
   5.2251648e+02   3.3584839e+03
   5.3003960e+02   3.3752640e+03
   5.3767104e+02   3.4067539e+03
   5.4541235e+02   3.4397632e+03
   5.5326512e+02   3.6602613e+03
   5.6123095e+02   3.8141650e+03
   5.6931148e+02   3.8141650e+03
   5.7750834e+02   3.8141650e+03
   5.8582323e+02   3.9894236e+03
   5.9425783e+02   3.9921464e+03
   6.0281387e+02   3.9921464e+03
   6.1149310e+02   3.9974505e+03
   6.2029729e+02   4.1496268e+03
   6.2922824e+02   4.2046251e+03
   6.3828778e+02   4.3007812e+03
   6.4747776e+02   4.3007812e+03
   6.5680005e+02   4.3081180e+03
   6.6625657e+02   4.4615745e+03
   6.7584923e+02   4.5709361e+03
   6.8558002e+02   4.6132903e+03
   6.9545090e+02   4.6312159e+03
   7.0546391e+02   4.6312159e+03
   7.1562108e+02   4.6513678e+03
   7.2592449e+02   4.7048552e+03
   7.3637625e+02   4.7777392e+03
   7.4697849e+02   4.7777392e+03
   7.5773338e+02   4.7777392e+03
   7.6864312e+02   4.7995886e+03
   7.7970993e+02   4.7995886e+03
   7.9093608e+02   4.7995886e+03
   8.0232387e+02   4.8308432e+03
   8.1387562e+02   4.8308432e+03
   8.2559368e+02   5.2029897e+03
   8.3748047e+02   5.2029897e+03
   8.4953839e+02   5.2029897e+03
   8.6176992e+02   5.2029897e+03
   8.7417757e+02   5.2073937e+03
   8.8676385e+02   5.2073937e+03
   8.9953135e+02   5.2073937e+03
   9.1248268e+02   5.2073937e+03
   9.2562048e+02   5.2073937e+03
   9.3894743e+02   5.2217099e+03
   9.5246626e+02   5.2217099e+03
   9.6617974e+02   5.3172954e+03
   9.8009066e+02   5.3172954e+03
   9.9420186e+02   5.3172954e+03
   1.0085162e+03   5.3172954e+03
   1.0230367e+03   5.3172954e+03
   1.0377663e+03   5.3172954e+03
   1.0527079e+03   5.3172954e+03
   1.0678646e+03   5.3172954e+03
   1.0832396e+03   5.3172954e+03
   1.0988359e+03   5.3182778e+03
   1.1146568e+03   5.3182778e+03
   1.1307055e+03   5.3182778e+03
   1.1469852e+03   5.3182778e+03
   1.1634993e+03   5.3182778e+03
   1.1802512e+03   5.3182778e+03
   1.1972443e+03   5.3182778e+03
   1.2144821e+03   5.3267025e+03
   1.2319680e+03   5.3267025e+03
   1.2497057e+03   5.3267025e+03
   1.2676988e+03   5.3267025e+03
   1.2859510e+03   5.3267025e+03
   1.3044659e+03   5.3267025e+03
   1.3232474e+03   5.3267025e+03
   1.3422993e+03   5.3267025e+03
   1.3616256e+03   5.3267025e+03
   1.3812301e+03   5.3960377e+03
   1.4011168e+03   5.3960377e+03
   1.4212899e+03   5.3960377e+03
   1.4417534e+03   5.3960377e+03
   1.4625116e+03   5.4803780e+03
   1.4835686e+03   5.4803780e+03
   1.5049288e+03   5.4803780e+03
   1.5265966e+03   5.4803780e+03
   1.5485763e+03   5.4861402e+03
   1.5708725e+03   5.5093329e+03
   1.5934897e+03   5.5093329e+03
   1.6164325e+03   5.5093329e+03
   1.6397057e+03   5.5093329e+03
   1.6633140e+03   5.5093329e+03
   1.6872621e+03   5.5093329e+03
   1.7115551e+03   5.5093329e+03
   1.7361978e+03   5.5093329e+03
   1.7611954e+03   5.5093329e+03
   1.7865528e+03   5.5185348e+03
   1.8122753e+03   5.5185348e+03
   1.8383682e+03   5.5185348e+03
   1.8648368e+03   5.5964728e+03
   1.8916864e+03   5.6063610e+03
   1.9189227e+03   5.6063610e+03
   1.9465511e+03   5.6063610e+03
   1.9745772e+03   5.6063610e+03
   2.0030069e+03   5.6063610e+03
   2.0318459e+03   5.6063610e+03
   2.0611001e+03   5.6063610e+03
   2.0907756e+03   5.6063610e+03
   2.1208783e+03   5.6063610e+03
   2.1514144e+03   5.6063610e+03
   2.1823901e+03   5.6063610e+03
   2.2138119e+03   5.6063610e+03
   2.2456860e+03   5.6063610e+03
   2.2780191e+03   5.6063610e+03
   2.3108177e+03   5.6063610e+03
   2.3440885e+03   5.6063610e+03
   2.3778384e+03   5.6063610e+03
   2.4120742e+03   5.6063610e+03
   2.4468029e+03   5.6063610e+03
   2.4820316e+03   5.6063610e+03
   2.5177675e+03   5.6063610e+03
   2.5540180e+03   5.6063610e+03
   2.5907904e+03   5.6063610e+03
   2.6280922e+03   5.6322979e+03
   2.6659311e+03   5.6322979e+03
   2.7043148e+03   5.6322979e+03
   2.7432512e+03   5.6322979e+03
   2.7827481e+03   5.6322979e+03
   2.8228137e+03   5.6322979e+03
   2.8634562e+03   5.6322979e+03
   2.9046838e+03   5.6322979e+03
   2.9465051e+03   5.6322979e+03
   2.9889284e+03   5.6322979e+03
   3.0319626e+03   5.6322979e+03
   3.0756164e+03   5.6322979e+03
   3.1198987e+03   5.6322979e+03
   3.1648185e+03   5.6322979e+03
   3.2103851e+03   5.6322979e+03
   3.2566078e+03   5.6322979e+03
   3.3034960e+03   5.6322979e+03
   3.3510593e+03   5.6322979e+03
   3.3993073e+03   5.6501054e+03
   3.4482501e+03   5.6501054e+03
   3.4978975e+03   5.6501054e+03
   3.5482597e+03   5.6501054e+03
   3.5993471e+03   5.6501054e+03
   3.6511700e+03   5.6501054e+03
   3.7037390e+03   5.6501054e+03
   3.7570649e+03   5.6501054e+03
   3.8111586e+03   5.6501054e+03
   3.8660311e+03   5.6501054e+03
   3.9216937e+03   5.6501054e+03
   3.9781577e+03   5.6501054e+03
   4.0354347e+03   5.6501054e+03
   4.0935363e+03   5.6501054e+03
   4.1524744e+03   5.6501054e+03
   4.2122612e+03   5.6501054e+03
   4.2729087e+03   5.6501054e+03
   4.3344295e+03   5.6501054e+03
   4.3968360e+03   5.6501054e+03
   4.4601410e+03   5.6501054e+03
   4.5243575e+03   5.6501054e+03
   4.5894985e+03   5.6501054e+03
   4.6555775e+03   5.6501054e+03
   4.7226078e+03   5.6501054e+03
   4.7906033e+03   5.6501054e+03
   4.8595777e+03   5.6501054e+03
   4.9295452e+03   5.6501054e+03
   5.0005201e+03   5.6501054e+03
   5.0725169e+03   5.6501054e+03
   5.1455503e+03   5.6501054e+03
   5.2196352e+03   5.6501054e+03
   5.2947868e+03   5.6501054e+03
   5.3710204e+03   5.6501054e+03
   5.4483516e+03   5.6501054e+03
   5.5267962e+03   5.6501054e+03
   5.6063702e+03   5.6501054e+03
   5.6870899e+03   5.6501054e+03
   5.7689718e+03   5.6501054e+03
   5.8520327e+03   5.6501054e+03
   5.9362894e+03   5.6501054e+03
   6.0217593e+03   5.6501054e+03
   6.1084597e+03   5.6501054e+03
   6.1964085e+03   5.6501054e+03
   6.2856235e+03   5.6501054e+03
   6.3761230e+03   5.6501054e+03
   6.4679255e+03   5.6501054e+03
   6.5610498e+03   5.6501054e+03
   6.6555149e+03   5.6501054e+03
   6.7513400e+03   5.6501054e+03
   6.8485449e+03   5.6501054e+03
   6.9471493e+03   5.6501054e+03
   7.0471733e+03   5.6501054e+03
   7.1486375e+03   5.6501054e+03
   7.2515626e+03   5.6501054e+03
   7.3559696e+03   5.6501054e+03
   7.4618798e+03   5.6501054e+03
   7.5693149e+03   5.6501054e+03
   7.6782968e+03   5.6501054e+03
   7.7888479e+03   5.6501054e+03
   7.9009906e+03   5.6501054e+03
   8.0147480e+03   5.6501054e+03
   8.1301432e+03   5.6501054e+03
   8.2471998e+03   5.6501054e+03
   8.3659418e+03   5.6501054e+03
   8.4863935e+03   5.6501054e+03
   8.6085794e+03   5.6501054e+03
   8.7325245e+03   5.6501054e+03
   8.8582542e+03   5.6501054e+03
   8.9857941e+03   5.6501054e+03
   9.1151703e+03   5.6501054e+03
   9.2464092e+03   5.6501054e+03
   9.3795377e+03   5.6501054e+03
   9.5145829e+03   5.6501054e+03
   9.6515726e+03   5.6501054e+03
   9.7905346e+03   5.6501054e+03
   9.9314973e+03   5.6501054e+03
   1.0074490e+04   5.6501054e+03
   1.0219541e+04   5.7789355e+03
   1.0366680e+04   5.7789355e+03
   1.0515938e+04   5.7789355e+03
   1.0667345e+04   5.7789355e+03
   1.0820932e+04   5.7789355e+03
   1.0976730e+04   5.7789355e+03
   1.1134772e+04   5.7789355e+03
   1.1295089e+04   5.7789355e+03
   1.1457714e+04   5.7789355e+03
   1.1622680e+04   5.7789355e+03
   1.1790022e+04   5.7789355e+03
   1.1959773e+04   5.7789355e+03
   1.2131968e+04   5.7789355e+03
   1.2306643e+04   5.7789355e+03
   1.2483832e+04   5.7789355e+03
   1.2663572e+04   5.9266177e+03
   1.2845901e+04   5.9266177e+03
   1.3030854e+04   5.9266177e+03
   1.3218471e+04   5.9266177e+03
   1.3408788e+04   5.9266177e+03
   1.3601846e+04   5.9266177e+03
   1.3797684e+04   5.9266177e+03
   1.3996341e+04   5.9266177e+03
   1.4197858e+04   5.9266177e+03
   1.4402277e+04   5.9266177e+03
   1.4609639e+04   5.9266177e+03
   1.4819986e+04   5.9266177e+03
   1.5033362e+04   5.9266177e+03
   1.5249810e+04   5.9266177e+03
   1.5469375e+04   5.9266177e+03
   1.5692101e+04   5.9266177e+03
   1.5918034e+04   5.9266177e+03
   1.6147219e+04   5.9266177e+03
   1.6379705e+04   5.9266177e+03
   1.6615537e+04   5.9266177e+03
   1.6854765e+04   5.9266177e+03
   1.7097438e+04   5.9266177e+03
   1.7343605e+04   5.9266177e+03
   1.7593315e+04   5.9266177e+03
   1.7846621e+04   6.1051959e+03
   1.8103575e+04   6.1051959e+03
   1.8364227e+04   6.1051959e+03
   1.8628633e+04   6.1051959e+03
   1.8896845e+04   6.1051959e+03
   1.9168919e+04   6.1051959e+03
   1.9444911e+04   6.1051959e+03
   1.9724876e+04   6.1051959e+03
   2.0008872e+04   6.1051959e+03
   2.0296957e+04   6.1051959e+03
   2.0589189e+04   6.1051959e+03
   2.0885630e+04   6.1051959e+03
   2.1186338e+04   6.1051959e+03
   2.1491376e+04   6.1051959e+03
   2.1800806e+04   6.1051959e+03
   2.2114691e+04   6.1051959e+03
   2.2433095e+04   6.1051959e+03
   2.2756083e+04   6.1051959e+03
   2.3083722e+04   6.1051959e+03
   2.3416078e+04   6.1051959e+03
   2.3753220e+04   6.1051959e+03
   2.4095215e+04   6.1051959e+03
   2.4442135e+04   6.1051959e+03
   2.4794049e+04   6.1051959e+03
   2.5151031e+04   6.1051959e+03
   2.5513152e+04   6.1051959e+03
   2.5880486e+04   6.1051959e+03
   2.6253110e+04   6.1051959e+03
   2.6631098e+04   6.1051959e+03
   2.7014529e+04   6.1051959e+03
   2.7403481e+04   6.1051959e+03
   2.7798032e+04   6.1051959e+03
   2.8198264e+04   6.1051959e+03
   2.8604259e+04   6.1051959e+03
   2.9016099e+04   6.1051959e+03
   2.9433869e+04   6.1051959e+03
   2.9857653e+04   6.4222610e+03
   3.0287540e+04   6.4222610e+03
   3.0723615e+04   6.4222610e+03
   3.1165970e+04   6.4222610e+03
   3.1614693e+04   6.4222610e+03
   3.2069877e+04   6.4222610e+03
   3.2531614e+04   6.4222610e+03
   3.3000000e+04   6.4222610e+03


==> data/jet/jetJsp_vs_Nz.dat <==
   Nz			   Jsp 	
   2.5600000e+02   9.0166920e-03
   2.5600000e+02   9.0166920e-03
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5400000e+02   1.7066585e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5200000e+02   3.4643515e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.5000000e+02   5.4490277e+02
   2.4800000e+02   5.7027572e+02
   2.4800000e+02   5.7027572e+02
   2.4800000e+02   5.7027572e+02
   2.4800000e+02   5.7027572e+02
   2.4800000e+02   5.7027572e+02
   2.4600000e+02   6.0312289e+02
   2.4600000e+02   6.0312289e+02
   2.4600000e+02   6.0312289e+02
   2.4400000e+02   6.2816335e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4200000e+02   6.5651183e+02
   2.4000000e+02   7.2773092e+02
   2.4000000e+02   7.2773092e+02
   2.4000000e+02   7.2773092e+02
   2.3600000e+02   8.0061214e+02
   2.3600000e+02   8.0061214e+02
   2.3600000e+02   8.0061214e+02
   2.2800000e+02   9.8715679e+02
   2.2800000e+02   9.8715679e+02
   2.2200000e+02   1.0856396e+03
   2.2200000e+02   1.0856396e+03
   2.1600000e+02   1.1571744e+03
   2.0700000e+02   1.3282394e+03
   1.9700000e+02   1.4512760e+03
   1.8700000e+02   1.5696020e+03
   1.8300000e+02   1.5835133e+03
   1.7900000e+02   1.6655506e+03
   1.7700000e+02   1.6811855e+03
   1.7300000e+02   1.7539643e+03
   1.6900000e+02   1.9896132e+03
   1.6900000e+02   1.9896132e+03
   1.6700000e+02   1.9953004e+03
   1.6300000e+02   2.0621245e+03
   1.6100000e+02   2.0713440e+03
   1.5900000e+02   2.1090605e+03
   1.5500000e+02   2.1964436e+03
   1.4900000e+02   2.3253968e+03
   1.4500000e+02   2.3920633e+03
   1.4300000e+02   2.4071662e+03
   1.3900000e+02   2.4390265e+03
   1.3900000e+02   2.4390265e+03
   1.3500000e+02   2.5668043e+03
   1.3500000e+02   2.5668043e+03
   1.3300000e+02   2.6071340e+03
   1.3300000e+02   2.6071340e+03
   1.2900000e+02   2.6617021e+03
   1.2700000e+02   2.6753068e+03
   1.2500000e+02   2.6813995e+03
   1.2300000e+02   2.7508721e+03
   1.1900000e+02   3.0007936e+03
   1.1700000e+02   3.1048109e+03
   1.1700000e+02   3.1048109e+03
   1.1500000e+02   3.1490623e+03
   1.1500000e+02   3.1490623e+03
   1.1100000e+02   3.2392119e+03
   1.1100000e+02   3.2392119e+03
   1.1100000e+02   3.2392119e+03
   1.0700000e+02   3.3584839e+03
   1.0500000e+02   3.3752640e+03
   1.0300000e+02   3.4067539e+03
   9.9000000e+01   3.4397632e+03
   9.7000000e+01   3.6602613e+03
   8.9000000e+01   3.8141650e+03
   8.9000000e+01   3.8141650e+03
   8.9000000e+01   3.8141650e+03
   8.5000000e+01   3.9894236e+03
   8.3000000e+01   3.9921464e+03
   8.3000000e+01   3.9921464e+03
   8.1000000e+01   3.9974505e+03
   7.7000000e+01   4.1496268e+03
   7.3000000e+01   4.2046251e+03
   6.9000000e+01   4.3007812e+03
   6.9000000e+01   4.3007812e+03
   6.7000000e+01   4.3081180e+03
   6.1000000e+01   4.4615745e+03
   5.9000000e+01   4.5709361e+03
   5.7000000e+01   4.6132903e+03
   5.3000000e+01   4.6312159e+03
   5.3000000e+01   4.6312159e+03
   5.1000000e+01   4.6513678e+03
   4.9000000e+01   4.7048552e+03
   4.7000000e+01   4.7777392e+03
   4.7000000e+01   4.7777392e+03
   4.7000000e+01   4.7777392e+03
   4.5000000e+01   4.7995886e+03
   4.5000000e+01   4.7995886e+03
   4.5000000e+01   4.7995886e+03
   4.3000000e+01   4.8308432e+03
   4.3000000e+01   4.8308432e+03
   4.1000000e+01   5.2029897e+03
   4.1000000e+01   5.2029897e+03
   4.1000000e+01   5.2029897e+03
   4.1000000e+01   5.2029897e+03
   3.9000000e+01   5.2073937e+03
   3.9000000e+01   5.2073937e+03
   3.9000000e+01   5.2073937e+03
   3.9000000e+01   5.2073937e+03
   3.9000000e+01   5.2073937e+03
   3.7000000e+01   5.2217099e+03
   3.7000000e+01   5.2217099e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.5000000e+01   5.3172954e+03
   3.3000000e+01   5.3182778e+03
   3.3000000e+01   5.3182778e+03
   3.3000000e+01   5.3182778e+03
   3.3000000e+01   5.3182778e+03
   3.3000000e+01   5.3182778e+03
   3.3000000e+01   5.3182778e+03
   3.3000000e+01   5.3182778e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   3.1000000e+01   5.3267025e+03
   2.7000000e+01   5.3960377e+03
   2.7000000e+01   5.3960377e+03
   2.7000000e+01   5.3960377e+03
   2.7000000e+01   5.3960377e+03
   2.5000000e+01   5.4803780e+03
   2.5000000e+01   5.4803780e+03
   2.5000000e+01   5.4803780e+03
   2.5000000e+01   5.4803780e+03
   2.3000000e+01   5.4861402e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   2.1000000e+01   5.5093329e+03
   1.9000000e+01   5.5185348e+03
   1.9000000e+01   5.5185348e+03
   1.9000000e+01   5.5185348e+03
   1.5000000e+01   5.5964728e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.3000000e+01   5.6063610e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   1.1000000e+01   5.6322979e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   9.0000000e+00   5.6501054e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   7.0000000e+00   5.7789355e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   5.0000000e+00   5.9266177e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   3.0000000e+00   6.1051959e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03
   1.0000000e+00   6.4222610e+03


==> data/jet/jetPloss.dat <==
   gamma           Ploss
   1.1000000e+02   2.3314771e-05
   1.1158376e+02   2.3314771e-05
   1.1319033e+02   4.4129656e-01
   1.1482003e+02   4.4129656e-01
   1.1647319e+02   4.4129656e-01
   1.1815016e+02   4.4129656e-01
   1.1985127e+02   4.4129656e-01
   1.2157687e+02   4.4129656e-01
   1.2332732e+02   4.4129656e-01
   1.2510296e+02   4.4129656e-01
   1.2690418e+02   4.4129656e-01
   1.2873133e+02   4.4129656e-01
   1.3058478e+02   4.4129656e-01
   1.3246492e+02   4.4129656e-01
   1.3437214e+02   4.4129656e-01
   1.3630681e+02   4.4129656e-01
   1.3826933e+02   4.4129656e-01
   1.4026012e+02   4.4129656e-01
   1.4227956e+02   8.9578929e-01
   1.4432808e+02   8.9578929e-01
   1.4640610e+02   8.9578929e-01
   1.4851403e+02   8.9578929e-01
   1.5065232e+02   8.9578929e-01
   1.5282139e+02   8.9578929e-01
   1.5502169e+02   8.9578929e-01
   1.5725367e+02   8.9578929e-01
   1.5951778e+02   1.4089739e+00
   1.6181450e+02   1.4089739e+00
   1.6414428e+02   1.4089739e+00
   1.6650761e+02   1.4089739e+00
   1.6890496e+02   1.4089739e+00
   1.7133683e+02   1.4089739e+00
   1.7380371e+02   1.4089739e+00
   1.7630611e+02   1.4089739e+00
   1.7884455e+02   1.4089739e+00
   1.8141952e+02   1.4089739e+00
   1.8403158e+02   1.4089739e+00
   1.8668124e+02   1.4089739e+00
   1.8936905e+02   1.4089739e+00
   1.9209556e+02   1.4089739e+00
   1.9486132e+02   1.4089739e+00
   1.9766691e+02   1.4089739e+00
   2.0051289e+02   1.4745816e+00
   2.0339984e+02   1.4745816e+00
   2.0632837e+02   1.4745816e+00
   2.0929905e+02   1.4745816e+00
   2.1231251e+02   1.4745816e+00
   2.1536936e+02   1.5595156e+00
   2.1847021e+02   1.5595156e+00
   2.2161572e+02   1.5595156e+00
   2.2480651e+02   1.6242636e+00
   2.2804324e+02   1.6975652e+00
   2.3132658e+02   1.6975652e+00
   2.3465718e+02   1.6975652e+00
   2.3803574e+02   1.6975652e+00
   2.4146295e+02   1.6975652e+00
   2.4493950e+02   1.6975652e+00
   2.4846610e+02   1.6975652e+00
   2.5204348e+02   1.6975652e+00
   2.5567237e+02   1.6975652e+00
   2.5935351e+02   1.6975652e+00
   2.6308764e+02   1.6975652e+00
   2.6687554e+02   1.6975652e+00
   2.7071798e+02   1.8817189e+00
   2.7461573e+02   1.8817189e+00
   2.7856961e+02   1.8817189e+00
   2.8258042e+02   2.0701704e+00
   2.8664897e+02   2.0701704e+00
   2.9077610e+02   2.0701704e+00
   2.9496266e+02   2.5525253e+00
   2.9920949e+02   2.5525253e+00
   3.0351746e+02   2.8071757e+00
   3.0788747e+02   2.8071757e+00
   3.1232039e+02   2.9921457e+00
   3.1681713e+02   3.4344743e+00
   3.2137862e+02   3.7526143e+00
   3.2600578e+02   4.0585739e+00
   3.3069957e+02   4.0945449e+00
   3.3546093e+02   4.3066715e+00
   3.4029085e+02   4.3470992e+00
   3.4519031e+02   4.5352859e+00
   3.5016032e+02   5.1446113e+00
   3.5520187e+02   5.1446113e+00
   3.6031602e+02   5.1593169e+00
   3.6550380e+02   5.3321063e+00
   3.7076627e+02   5.3559455e+00
   3.7610451e+02   5.4534703e+00
   3.8151961e+02   5.6794198e+00
   3.8701268e+02   6.0128586e+00
   3.9258483e+02   6.1852404e+00
   3.9823721e+02   6.2242925e+00
   4.0397098e+02   6.3066748e+00
   4.0978729e+02   6.3066748e+00
   4.1568735e+02   6.6370742e+00
   4.2167236e+02   6.6370742e+00
   4.2774354e+02   6.7413561e+00
   4.3390213e+02   6.7413561e+00
   4.4014939e+02   6.8824548e+00
   4.4648660e+02   6.9176329e+00
   4.5291505e+02   6.9333870e+00
   4.5943606e+02   7.1130247e+00
   4.6605096e+02   7.7592553e+00
   4.7276109e+02   8.0282164e+00
   4.7956784e+02   8.0282164e+00
   4.8647259e+02   8.1426388e+00
   4.9347675e+02   8.1426388e+00
   5.0058176e+02   8.3757417e+00
   5.0778907e+02   8.3757417e+00
   5.1510014e+02   8.3757417e+00
   5.2251648e+02   8.6841474e+00
   5.3003960e+02   8.7275363e+00
   5.3767104e+02   8.8089608e+00
   5.4541235e+02   8.8943141e+00
   5.5326512e+02   9.4644637e+00
   5.6123095e+02   9.8624177e+00
   5.6931148e+02   9.8624177e+00
   5.7750834e+02   9.8624177e+00
   5.8582323e+02   1.0315590e+01
   5.9425783e+02   1.0322630e+01
   6.0281387e+02   1.0322630e+01
   6.1149310e+02   1.0336345e+01
   6.2029729e+02   1.0729833e+01
   6.2922824e+02   1.0872044e+01
   6.3828778e+02   1.1120678e+01
   6.4747776e+02   1.1120678e+01
   6.5680005e+02   1.1139649e+01
   6.6625657e+02   1.1536447e+01
   6.7584923e+02   1.1819227e+01
   6.8558002e+02   1.1928744e+01
   6.9545090e+02   1.1975094e+01
   7.0546391e+02   1.1975094e+01
   7.1562108e+02   1.2027202e+01
   7.2592449e+02   1.2165506e+01
   7.3637625e+02   1.2353965e+01
   7.4697849e+02   1.2353965e+01
   7.5773338e+02   1.2353965e+01
   7.6864312e+02   1.2410461e+01
   7.7970993e+02   1.2410461e+01
   7.9093608e+02   1.2410461e+01
   8.0232387e+02   1.2491278e+01
   8.1387562e+02   1.2491278e+01
   8.2559368e+02   1.3453550e+01
   8.3748047e+02   1.3453550e+01
   8.4953839e+02   1.3453550e+01
   8.6176992e+02   1.3453550e+01
   8.7417757e+02   1.3464937e+01
   8.8676385e+02   1.3464937e+01
   8.9953135e+02   1.3464937e+01
   9.1248268e+02   1.3464937e+01
   9.2562048e+02   1.3464937e+01
   9.3894743e+02   1.3501955e+01
   9.5246626e+02   1.3501955e+01
   9.6617974e+02   1.3749114e+01
   9.8009066e+02   1.3749114e+01
   9.9420186e+02   1.3749114e+01
   1.0085162e+03   1.3749114e+01
   1.0230367e+03   1.3749114e+01
   1.0377663e+03   1.3749114e+01
   1.0527079e+03   1.3749114e+01
   1.0678646e+03   1.3749114e+01
   1.0832396e+03   1.3749114e+01
   1.0988359e+03   1.3751654e+01
   1.1146568e+03   1.3751654e+01
   1.1307055e+03   1.3751654e+01
   1.1469852e+03   1.3751654e+01
   1.1634993e+03   1.3751654e+01
   1.1802512e+03   1.3751654e+01
   1.1972443e+03   1.3751654e+01
   1.2144821e+03   1.3773438e+01
   1.2319680e+03   1.3773438e+01
   1.2497057e+03   1.3773438e+01
   1.2676988e+03   1.3773438e+01
   1.2859510e+03   1.3773438e+01
   1.3044659e+03   1.3773438e+01
   1.3232474e+03   1.3773438e+01
   1.3422993e+03   1.3773438e+01
   1.3616256e+03   1.3773438e+01
   1.3812301e+03   1.3952720e+01
   1.4011168e+03   1.3952720e+01
   1.4212899e+03   1.3952720e+01
   1.4417534e+03   1.3952720e+01
   1.4625116e+03   1.4170802e+01
   1.4835686e+03   1.4170802e+01
   1.5049288e+03   1.4170802e+01
   1.5265966e+03   1.4170802e+01
   1.5485763e+03   1.4185702e+01
   1.5708725e+03   1.4245672e+01
   1.5934897e+03   1.4245672e+01
   1.6164325e+03   1.4245672e+01
   1.6397057e+03   1.4245672e+01
   1.6633140e+03   1.4245672e+01
   1.6872621e+03   1.4245672e+01
   1.7115551e+03   1.4245672e+01
   1.7361978e+03   1.4245672e+01
   1.7611954e+03   1.4245672e+01
   1.7865528e+03   1.4269465e+01
   1.8122753e+03   1.4269465e+01
   1.8383682e+03   1.4269465e+01
   1.8648368e+03   1.4470992e+01
   1.8916864e+03   1.4496561e+01
   1.9189227e+03   1.4496561e+01
   1.9465511e+03   1.4496561e+01
   1.9745772e+03   1.4496561e+01
   2.0030069e+03   1.4496561e+01
   2.0318459e+03   1.4496561e+01
   2.0611001e+03   1.4496561e+01
   2.0907756e+03   1.4496561e+01
   2.1208783e+03   1.4496561e+01
   2.1514144e+03   1.4496561e+01
   2.1823901e+03   1.4496561e+01
   2.2138119e+03   1.4496561e+01
   2.2456860e+03   1.4496561e+01
   2.2780191e+03   1.4496561e+01
   2.3108177e+03   1.4496561e+01
   2.3440885e+03   1.4496561e+01
   2.3778384e+03   1.4496561e+01
   2.4120742e+03   1.4496561e+01
   2.4468029e+03   1.4496561e+01
   2.4820316e+03   1.4496561e+01
   2.5177675e+03   1.4496561e+01
   2.5540180e+03   1.4496561e+01
   2.5907904e+03   1.4496561e+01
   2.6280922e+03   1.4563627e+01
   2.6659311e+03   1.4563627e+01
   2.7043148e+03   1.4563627e+01
   2.7432512e+03   1.4563627e+01
   2.7827481e+03   1.4563627e+01
   2.8228137e+03   1.4563627e+01
   2.8634562e+03   1.4563627e+01
   2.9046838e+03   1.4563627e+01
   2.9465051e+03   1.4563627e+01
   2.9889284e+03   1.4563627e+01
   3.0319626e+03   1.4563627e+01
   3.0756164e+03   1.4563627e+01
   3.1198987e+03   1.4563627e+01
   3.1648185e+03   1.4563627e+01
   3.2103851e+03   1.4563627e+01
   3.2566078e+03   1.4563627e+01
   3.3034960e+03   1.4563627e+01
   3.3510593e+03   1.4563627e+01
   3.3993073e+03   1.4609672e+01
   3.4482501e+03   1.4609672e+01
   3.4978975e+03   1.4609672e+01
   3.5482597e+03   1.4609672e+01
   3.5993471e+03   1.4609672e+01
   3.6511700e+03   1.4609672e+01
   3.7037390e+03   1.4609672e+01
   3.7570649e+03   1.4609672e+01
   3.8111586e+03   1.4609672e+01
   3.8660311e+03   1.4609672e+01
   3.9216937e+03   1.4609672e+01
   3.9781577e+03   1.4609672e+01
   4.0354347e+03   1.4609672e+01
   4.0935363e+03   1.4609672e+01
   4.1524744e+03   1.4609672e+01
   4.2122612e+03   1.4609672e+01
   4.2729087e+03   1.4609672e+01
   4.3344295e+03   1.4609672e+01
   4.3968360e+03   1.4609672e+01
   4.4601410e+03   1.4609672e+01
   4.5243575e+03   1.4609672e+01
   4.5894985e+03   1.4609672e+01
   4.6555775e+03   1.4609672e+01
   4.7226078e+03   1.4609672e+01
   4.7906033e+03   1.4609672e+01
   4.8595777e+03   1.4609672e+01
   4.9295452e+03   1.4609672e+01
   5.0005201e+03   1.4609672e+01
   5.0725169e+03   1.4609672e+01
   5.1455503e+03   1.4609672e+01
   5.2196352e+03   1.4609672e+01
   5.2947868e+03   1.4609672e+01
   5.3710204e+03   1.4609672e+01
   5.4483516e+03   1.4609672e+01
   5.5267962e+03   1.4609672e+01
   5.6063702e+03   1.4609672e+01
   5.6870899e+03   1.4609672e+01
   5.7689718e+03   1.4609672e+01
   5.8520327e+03   1.4609672e+01
   5.9362894e+03   1.4609672e+01
   6.0217593e+03   1.4609672e+01
   6.1084597e+03   1.4609672e+01
   6.1964085e+03   1.4609672e+01
   6.2856235e+03   1.4609672e+01
   6.3761230e+03   1.4609672e+01
   6.4679255e+03   1.4609672e+01
   6.5610498e+03   1.4609672e+01
   6.6555149e+03   1.4609672e+01
   6.7513400e+03   1.4609672e+01
   6.8485449e+03   1.4609672e+01
   6.9471493e+03   1.4609672e+01
   7.0471733e+03   1.4609672e+01
   7.1486375e+03   1.4609672e+01
   7.2515626e+03   1.4609672e+01
   7.3559696e+03   1.4609672e+01
   7.4618798e+03   1.4609672e+01
   7.5693149e+03   1.4609672e+01
   7.6782968e+03   1.4609672e+01
   7.7888479e+03   1.4609672e+01
   7.9009906e+03   1.4609672e+01
   8.0147480e+03   1.4609672e+01
   8.1301432e+03   1.4609672e+01
   8.2471998e+03   1.4609672e+01
   8.3659418e+03   1.4609672e+01
   8.4863935e+03   1.4609672e+01
   8.6085794e+03   1.4609672e+01
   8.7325245e+03   1.4609672e+01
   8.8582542e+03   1.4609672e+01
   8.9857941e+03   1.4609672e+01
   9.1151703e+03   1.4609672e+01
   9.2464092e+03   1.4609672e+01
   9.3795377e+03   1.4609672e+01
   9.5145829e+03   1.4609672e+01
   9.6515726e+03   1.4609672e+01
   9.7905346e+03   1.4609672e+01
   9.9314973e+03   1.4609672e+01
   1.0074490e+04   1.4609672e+01
   1.0219541e+04   1.4942792e+01
   1.0366680e+04   1.4942792e+01
   1.0515938e+04   1.4942792e+01
   1.0667345e+04   1.4942792e+01
   1.0820932e+04   1.4942792e+01
   1.0976730e+04   1.4942792e+01
   1.1134772e+04   1.4942792e+01
   1.1295089e+04   1.4942792e+01
   1.1457714e+04   1.4942792e+01
   1.1622680e+04   1.4942792e+01
   1.1790022e+04   1.4942792e+01
   1.1959773e+04   1.4942792e+01
   1.2131968e+04   1.4942792e+01
   1.2306643e+04   1.4942792e+01
   1.2483832e+04   1.4942792e+01
   1.2663572e+04   1.5324659e+01
   1.2845901e+04   1.5324659e+01
   1.3030854e+04   1.5324659e+01
   1.3218471e+04   1.5324659e+01
   1.3408788e+04   1.5324659e+01
   1.3601846e+04   1.5324659e+01
   1.3797684e+04   1.5324659e+01
   1.3996341e+04   1.5324659e+01
   1.4197858e+04   1.5324659e+01
   1.4402277e+04   1.5324659e+01
   1.4609639e+04   1.5324659e+01
   1.4819986e+04   1.5324659e+01
   1.5033362e+04   1.5324659e+01
   1.5249810e+04   1.5324659e+01
   1.5469375e+04   1.5324659e+01
   1.5692101e+04   1.5324659e+01
   1.5918034e+04   1.5324659e+01
   1.6147219e+04   1.5324659e+01
   1.6379705e+04   1.5324659e+01
   1.6615537e+04   1.5324659e+01
   1.6854765e+04   1.5324659e+01
   1.7097438e+04   1.5324659e+01
   1.7343605e+04   1.5324659e+01
   1.7593315e+04   1.5324659e+01
   1.7846621e+04   1.5786415e+01
   1.8103575e+04   1.5786415e+01
   1.8364227e+04   1.5786415e+01
   1.8628633e+04   1.5786415e+01
   1.8896845e+04   1.5786415e+01
   1.9168919e+04   1.5786415e+01
   1.9444911e+04   1.5786415e+01
   1.9724876e+04   1.5786415e+01
   2.0008872e+04   1.5786415e+01
   2.0296957e+04   1.5786415e+01
   2.0589189e+04   1.5786415e+01
   2.0885630e+04   1.5786415e+01
   2.1186338e+04   1.5786415e+01
   2.1491376e+04   1.5786415e+01
   2.1800806e+04   1.5786415e+01
   2.2114691e+04   1.5786415e+01
   2.2433095e+04   1.5786415e+01
   2.2756083e+04   1.5786415e+01
   2.3083722e+04   1.5786415e+01
   2.3416078e+04   1.5786415e+01
   2.3753220e+04   1.5786415e+01
   2.4095215e+04   1.5786415e+01
   2.4442135e+04   1.5786415e+01
   2.4794049e+04   1.5786415e+01
   2.5151031e+04   1.5786415e+01
   2.5513152e+04   1.5786415e+01
   2.5880486e+04   1.5786415e+01
   2.6253110e+04   1.5786415e+01
   2.6631098e+04   1.5786415e+01
   2.7014529e+04   1.5786415e+01
   2.7403481e+04   1.5786415e+01
   2.7798032e+04   1.5786415e+01
   2.8198264e+04   1.5786415e+01
   2.8604259e+04   1.5786415e+01
   2.9016099e+04   1.5786415e+01
   2.9433869e+04   1.5786415e+01
   2.9857653e+04   1.6606261e+01
   3.0287540e+04   1.6606261e+01
   3.0723615e+04   1.6606261e+01
   3.1165970e+04   1.6606261e+01
   3.1614693e+04   1.6606261e+01
   3.2069877e+04   1.6606261e+01
   3.2531614e+04   1.6606261e+01
   3.3000000e+04   1.6606261e+01


==> data/jet/jetlowPloss_vs_Nz.dat <==
   Nz              Ploss
   1.0000000e+00   1.6385430e+01
   2.0000000e+00   1.6388814e+01
   3.0000000e+00   1.6022391e+01
   4.0000000e+00   1.4862767e+01
   5.0000000e+00   1.4135803e+01
   6.0000000e+00   1.3799018e+01
   7.0000000e+00   1.2992287e+01
   8.0000000e+00   1.2761255e+01
   9.0000000e+00   1.2182851e+01
   1.0000000e+01   1.1816459e+01
   1.1000000e+01   1.1580156e+01
   1.2000000e+01   1.1295029e+01
   1.3000000e+01   1.1117093e+01
   1.4000000e+01   1.0979971e+01
   1.5000000e+01   1.0486416e+01
   1.6000000e+01   1.0330224e+01
   1.7000000e+01   1.0123306e+01
   1.8000000e+01   9.7762843e+00
   1.9000000e+01   9.6049099e+00
   2.0000000e+01   9.4446647e+00
   2.1000000e+01   9.2365459e+00
   2.2000000e+01   9.0643109e+00
   2.3000000e+01   8.8723778e+00
   2.4000000e+01   8.6928440e+00
   2.5000000e+01   8.5903657e+00
   2.6000000e+01   8.4586655e+00
   2.7000000e+01   8.3634512e+00
   2.8000000e+01   8.1098949e+00
   2.9000000e+01   7.9257383e+00
   3.0000000e+01   7.8479757e+00
   3.1000000e+01   7.6936751e+00
   3.2000000e+01   7.5880944e+00
   3.3000000e+01   7.4559352e+00
   3.4000000e+01   7.3398425e+00
   3.5000000e+01   7.2265873e+00
   3.6000000e+01   7.1532962e+00
   3.7000000e+01   6.9971872e+00
   3.8000000e+01   6.9183985e+00
   3.9000000e+01   6.8282870e+00
   4.0000000e+01   6.6824353e+00
   4.1000000e+01   6.5931036e+00
   4.2000000e+01   6.5262360e+00
   4.3000000e+01   6.4178971e+00
   4.4000000e+01   6.3163172e+00
   4.5000000e+01   6.2195195e+00
   4.6000000e+01   6.1344313e+00
   4.7000000e+01   6.0826514e+00
   4.8000000e+01   5.9379214e+00
   4.9000000e+01   5.8707381e+00
   5.0000000e+01   5.8009175e+00
   5.1000000e+01   5.7199820e+00
   5.2000000e+01   5.6216731e+00
   5.3000000e+01   5.5227872e+00
   5.4000000e+01   5.4747755e+00
   5.5000000e+01   5.4272264e+00
   5.6000000e+01   5.3317849e+00
   5.7000000e+01   5.2372750e+00
   5.8000000e+01   5.1753593e+00
   5.9000000e+01   5.1186462e+00
   6.0000000e+01   5.0607694e+00
   6.1000000e+01   4.9976423e+00
   6.2000000e+01   4.9257827e+00
   6.3000000e+01   4.8677469e+00
   6.4000000e+01   4.7900389e+00
   6.5000000e+01   4.7445954e+00
   6.6000000e+01   4.7127800e+00
   6.7000000e+01   4.6139687e+00
   6.8000000e+01   4.5586894e+00
   6.9000000e+01   4.5270648e+00
   7.0000000e+01   4.4381918e+00
   7.1000000e+01   4.3953705e+00
   7.2000000e+01   4.3595395e+00
   7.3000000e+01   4.3161436e+00
   7.4000000e+01   4.2717776e+00
   7.5000000e+01   4.2248516e+00
   7.6000000e+01   4.1424841e+00
   7.7000000e+01   4.0793017e+00
   7.8000000e+01   4.0404686e+00
   7.9000000e+01   3.9987157e+00
   8.0000000e+01   3.9494086e+00
   8.1000000e+01   3.9179599e+00
   8.2000000e+01   3.8846067e+00
   8.3000000e+01   3.8376123e+00
   8.4000000e+01   3.7817700e+00
   8.5000000e+01   3.7337871e+00
   8.6000000e+01   3.7029987e+00
   8.7000000e+01   3.6721775e+00
   8.8000000e+01   3.6305020e+00
   8.9000000e+01   3.6088904e+00
   9.0000000e+01   3.5609118e+00
   9.1000000e+01   3.5145512e+00
   9.2000000e+01   3.4660756e+00
   9.3000000e+01   3.4415443e+00
   9.4000000e+01   3.4069570e+00
   9.5000000e+01   3.3878634e+00
   9.6000000e+01   3.4190512e+00
   9.7000000e+01   3.4109654e+00
   9.8000000e+01   3.3541832e+00
   9.9000000e+01   3.2585244e+00
   1.0000000e+02   3.2124280e+00
   1.0100000e+02   3.1913879e+00
   1.0200000e+02   3.1635235e+00
   1.0300000e+02   3.1005883e+00
   1.0400000e+02   3.0803632e+00
   1.0500000e+02   3.0520282e+00
   1.0600000e+02   3.0611698e+00
   1.0700000e+02   3.0423490e+00
   1.0800000e+02   2.9846103e+00
   1.0900000e+02   2.9615378e+00
   1.1000000e+02   2.9227040e+00
   1.1100000e+02   2.8598786e+00
   1.1200000e+02   2.8576453e+00
   1.1300000e+02   2.8767110e+00
   1.1400000e+02   2.8355396e+00
   1.1500000e+02   2.8441253e+00
   1.1600000e+02   2.7431185e+00
   1.1700000e+02   2.6592647e+00
   1.1800000e+02   2.6297739e+00
   1.1900000e+02   2.6172251e+00
   1.2000000e+02   2.5660959e+00
   1.2100000e+02   2.5245822e+00
   1.2200000e+02   2.5209545e+00
   1.2300000e+02   2.4485781e+00
   1.2400000e+02   2.3785256e+00
   1.2500000e+02   2.3559818e+00
   1.2600000e+02   2.3423348e+00
   1.2700000e+02   2.3292344e+00
   1.2800000e+02   2.2857301e+00
   1.2900000e+02   2.2830451e+00
   1.3000000e+02   2.2946955e+00
   1.3100000e+02   2.2398718e+00
   1.3200000e+02   2.2443222e+00
   1.3300000e+02   2.2156287e+00
   1.3400000e+02   2.1629895e+00
   1.3500000e+02   2.1541068e+00
   1.3600000e+02   2.1455633e+00
   1.3700000e+02   2.0895531e+00
   1.3800000e+02   2.0858690e+00
   1.3900000e+02   2.0615880e+00
   1.4000000e+02   2.0436077e+00
   1.4100000e+02   2.0376397e+00
   1.4200000e+02   2.0334201e+00
   1.4300000e+02   1.9596485e+00
   1.4400000e+02   1.9525994e+00
   1.4500000e+02   1.9197655e+00
   1.4600000e+02   1.8735597e+00
   1.4700000e+02   1.8450955e+00
   1.4800000e+02   1.8276409e+00
   1.4900000e+02   1.8268506e+00
   1.5000000e+02   1.8288721e+00
   1.5100000e+02   1.7985924e+00
   1.5200000e+02   1.7935454e+00
   1.5300000e+02   1.8157592e+00
   1.5400000e+02   1.7492495e+00
   1.5500000e+02   1.7265031e+00
   1.5600000e+02   1.7139118e+00
   1.5700000e+02   1.7268958e+00
   1.5800000e+02   1.6863668e+00
   1.5900000e+02   1.6975084e+00
   1.6000000e+02   1.6699797e+00
   1.6100000e+02   1.6547670e+00
   1.6200000e+02   1.6288595e+00
   1.6300000e+02   1.6289363e+00
   1.6400000e+02   1.5741332e+00
   1.6500000e+02   1.5279471e+00
   1.6600000e+02   1.5372078e+00
   1.6700000e+02   1.5393569e+00
   1.6800000e+02   1.5300479e+00
   1.6900000e+02   1.4944524e+00
   1.7000000e+02   1.4335040e+00
   1.7100000e+02   1.4147898e+00
   1.7200000e+02   1.3800454e+00
   1.7300000e+02   1.3783700e+00
   1.7400000e+02   1.3834698e+00
   1.7500000e+02   1.3629111e+00
   1.7600000e+02   1.3505162e+00
   1.7700000e+02   1.3022594e+00
   1.7800000e+02   1.3103757e+00
   1.7900000e+02   1.3152461e+00
   1.8000000e+02   1.2524290e+00
   1.8100000e+02   1.2215249e+00
   1.8200000e+02   1.2018887e+00
   1.8300000e+02   1.1911385e+00
   1.8400000e+02   1.1827879e+00
   1.8500000e+02   1.1691869e+00
   1.8600000e+02   1.1335387e+00
   1.8700000e+02   1.1162739e+00
   1.8800000e+02   1.1089703e+00
   1.8900000e+02   1.1072255e+00
   1.9000000e+02   1.0794998e+00
   1.9100000e+02   1.0726478e+00
   1.9200000e+02   1.0652918e+00
   1.9300000e+02   1.0658160e+00
   1.9400000e+02   1.0373687e+00
   1.9500000e+02   1.0492378e+00
   1.9600000e+02   1.0403391e+00
   1.9700000e+02   9.9491681e-01
   1.9800000e+02   9.9642954e-01
   1.9900000e+02   9.9412250e-01
   2.0000000e+02   9.6699791e-01
   2.0100000e+02   9.6275733e-01
   2.0200000e+02   9.6191330e-01
   2.0300000e+02   9.3858602e-01
   2.0400000e+02   9.4024084e-01
   2.0500000e+02   9.3603116e-01
   2.0600000e+02   9.2371406e-01
   2.0700000e+02   9.0623426e-01
   2.0800000e+02   9.1429914e-01
   2.0900000e+02   9.0436041e-01
   2.1000000e+02   9.0381686e-01
   2.1100000e+02   8.9255565e-01
   2.1200000e+02   8.6810187e-01
   2.1300000e+02   8.6054522e-01
   2.1400000e+02   8.5096083e-01
   2.1500000e+02   8.4460323e-01
   2.1600000e+02   8.4738631e-01
   2.1700000e+02   8.3002010e-01
   2.1800000e+02   8.2445765e-01
   2.1900000e+02   8.2289266e-01
   2.2000000e+02   8.0803769e-01
   2.2100000e+02   8.0807704e-01
   2.2200000e+02   7.7955877e-01
   2.2300000e+02   7.8093865e-01
   2.2400000e+02   7.7071698e-01
   2.2500000e+02   7.6546673e-01
   2.2600000e+02   7.6305250e-01
   2.2700000e+02   7.7594130e-01
   2.2800000e+02   7.6871115e-01
   2.2900000e+02   7.6116469e-01
   2.3000000e+02   7.5978499e-01
   2.3100000e+02   7.6390210e-01
   2.3200000e+02   7.4500509e-01
   2.3300000e+02   7.2871866e-01
   2.3400000e+02   7.0481323e-01
   2.3500000e+02   6.9341575e-01
   2.3600000e+02   6.8961803e-01
   2.3700000e+02   6.8782472e-01
   2.3800000e+02   6.8305668e-01
   2.3900000e+02   6.7087180e-01
   2.4000000e+02   6.7201906e-01
   2.4100000e+02   6.5784269e-01
   2.4200000e+02   6.4261812e-01
   2.4300000e+02   6.2281590e-01
   2.4400000e+02   5.9595526e-01
   2.4500000e+02   5.7219055e-01
   2.4600000e+02   5.6632621e-01
   2.4700000e+02   5.4695619e-01
   2.4800000e+02   5.1168561e-01
   2.4900000e+02   4.9620104e-01
   2.5000000e+02   4.7709417e-01
   2.5100000e+02   4.4073401e-01
   2.5200000e+02   4.1623741e-01
   2.5300000e+02   3.1346473e-01
   2.5400000e+02   2.2587698e-01
   2.5500000e+02   4.9241304e-04
   2.5600000e+02   2.4051780e-05


==> data/jet/jetspPloss_vs_Nz.dat <==
   Nz              Ploss
   2.5600000e+02   2.3314771e-05
   2.5600000e+02   2.3314771e-05
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5400000e+02   4.4129656e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5200000e+02   8.9578929e-01
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.5000000e+02   1.4089739e+00
   2.4800000e+02   1.4745816e+00
   2.4800000e+02   1.4745816e+00
   2.4800000e+02   1.4745816e+00
   2.4800000e+02   1.4745816e+00
   2.4800000e+02   1.4745816e+00
   2.4600000e+02   1.5595156e+00
   2.4600000e+02   1.5595156e+00
   2.4600000e+02   1.5595156e+00
   2.4400000e+02   1.6242636e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4200000e+02   1.6975652e+00
   2.4000000e+02   1.8817189e+00
   2.4000000e+02   1.8817189e+00
   2.4000000e+02   1.8817189e+00
   2.3600000e+02   2.0701704e+00
   2.3600000e+02   2.0701704e+00
   2.3600000e+02   2.0701704e+00
   2.2800000e+02   2.5525253e+00
   2.2800000e+02   2.5525253e+00
   2.2200000e+02   2.8071757e+00
   2.2200000e+02   2.8071757e+00
   2.1600000e+02   2.9921457e+00
   2.0700000e+02   3.4344743e+00
   1.9700000e+02   3.7526143e+00
   1.8700000e+02   4.0585739e+00
   1.8300000e+02   4.0945449e+00
   1.7900000e+02   4.3066715e+00
   1.7700000e+02   4.3470992e+00
   1.7300000e+02   4.5352859e+00
   1.6900000e+02   5.1446113e+00
   1.6900000e+02   5.1446113e+00
   1.6700000e+02   5.1593169e+00
   1.6300000e+02   5.3321063e+00
   1.6100000e+02   5.3559455e+00
   1.5900000e+02   5.4534703e+00
   1.5500000e+02   5.6794198e+00
   1.4900000e+02   6.0128586e+00
   1.4500000e+02   6.1852404e+00
   1.4300000e+02   6.2242925e+00
   1.3900000e+02   6.3066748e+00
   1.3900000e+02   6.3066748e+00
   1.3500000e+02   6.6370742e+00
   1.3500000e+02   6.6370742e+00
   1.3300000e+02   6.7413561e+00
   1.3300000e+02   6.7413561e+00
   1.2900000e+02   6.8824548e+00
   1.2700000e+02   6.9176329e+00
   1.2500000e+02   6.9333870e+00
   1.2300000e+02   7.1130247e+00
   1.1900000e+02   7.7592553e+00
   1.1700000e+02   8.0282164e+00
   1.1700000e+02   8.0282164e+00
   1.1500000e+02   8.1426388e+00
   1.1500000e+02   8.1426388e+00
   1.1100000e+02   8.3757417e+00
   1.1100000e+02   8.3757417e+00
   1.1100000e+02   8.3757417e+00
   1.0700000e+02   8.6841474e+00
   1.0500000e+02   8.7275363e+00
   1.0300000e+02   8.8089608e+00
   9.9000000e+01   8.8943141e+00
   9.7000000e+01   9.4644637e+00
   8.9000000e+01   9.8624177e+00
   8.9000000e+01   9.8624177e+00
   8.9000000e+01   9.8624177e+00
   8.5000000e+01   1.0315590e+01
   8.3000000e+01   1.0322630e+01
   8.3000000e+01   1.0322630e+01
   8.1000000e+01   1.0336345e+01
   7.7000000e+01   1.0729833e+01
   7.3000000e+01   1.0872044e+01
   6.9000000e+01   1.1120678e+01
   6.9000000e+01   1.1120678e+01
   6.7000000e+01   1.1139649e+01
   6.1000000e+01   1.1536447e+01
   5.9000000e+01   1.1819227e+01
   5.7000000e+01   1.1928744e+01
   5.3000000e+01   1.1975094e+01
   5.3000000e+01   1.1975094e+01
   5.1000000e+01   1.2027202e+01
   4.9000000e+01   1.2165506e+01
   4.7000000e+01   1.2353965e+01
   4.7000000e+01   1.2353965e+01
   4.7000000e+01   1.2353965e+01
   4.5000000e+01   1.2410461e+01
   4.5000000e+01   1.2410461e+01
   4.5000000e+01   1.2410461e+01
   4.3000000e+01   1.2491278e+01
   4.3000000e+01   1.2491278e+01
   4.1000000e+01   1.3453550e+01
   4.1000000e+01   1.3453550e+01
   4.1000000e+01   1.3453550e+01
   4.1000000e+01   1.3453550e+01
   3.9000000e+01   1.3464937e+01
   3.9000000e+01   1.3464937e+01
   3.9000000e+01   1.3464937e+01
   3.9000000e+01   1.3464937e+01
   3.9000000e+01   1.3464937e+01
   3.7000000e+01   1.3501955e+01
   3.7000000e+01   1.3501955e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.5000000e+01   1.3749114e+01
   3.3000000e+01   1.3751654e+01
   3.3000000e+01   1.3751654e+01
   3.3000000e+01   1.3751654e+01
   3.3000000e+01   1.3751654e+01
   3.3000000e+01   1.3751654e+01
   3.3000000e+01   1.3751654e+01
   3.3000000e+01   1.3751654e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   3.1000000e+01   1.3773438e+01
   2.7000000e+01   1.3952720e+01
   2.7000000e+01   1.3952720e+01
   2.7000000e+01   1.3952720e+01
   2.7000000e+01   1.3952720e+01
   2.5000000e+01   1.4170802e+01
   2.5000000e+01   1.4170802e+01
   2.5000000e+01   1.4170802e+01
   2.5000000e+01   1.4170802e+01
   2.3000000e+01   1.4185702e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   2.1000000e+01   1.4245672e+01
   1.9000000e+01   1.4269465e+01
   1.9000000e+01   1.4269465e+01
   1.9000000e+01   1.4269465e+01
   1.5000000e+01   1.4470992e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.3000000e+01   1.4496561e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   1.1000000e+01   1.4563627e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   9.0000000e+00   1.4609672e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   7.0000000e+00   1.4942792e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   5.0000000e+00   1.5324659e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   3.0000000e+00   1.5786415e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01
   1.0000000e+00   1.6606261e+01


==> data/jet/p1psd.dat <==
   St              p1
   7.3694140e-02   7.4180491e-02
   1.4738828e-01   1.5133180e-01
   2.2108242e-01   2.0374772e-01
   2.9477656e-01   5.1320981e+00
   3.6847070e-01   6.0550772e-01
   4.4216484e-01   7.7322395e-02
   5.1585898e-01   2.8291558e-02
   5.8955312e-01   2.8298678e-02
   6.6324726e-01   4.7605328e-03
   7.3694140e-01   2.9895971e-03
   8.1063554e-01   6.0206545e-03
   8.8432968e-01   1.7106060e-03
   9.5802382e-01   4.8747286e-03
   1.0317180e+00   7.2216450e-04
   1.1054121e+00   5.8173328e-04
   1.1791062e+00   1.8194082e-03
   1.2528004e+00   2.0112121e-03
   1.3264945e+00   1.6904949e-03
   1.4001887e+00   2.0340639e-03
   1.4738828e+00   4.3552013e-04
   1.5475769e+00   2.2887285e-03
   1.6212711e+00   1.4533294e-04
   1.6949652e+00   2.0805392e-04
   1.7686594e+00   7.8579419e-04
   1.8423535e+00   3.2800848e-04
   1.9160476e+00   2.5024348e-04
   1.9897418e+00   9.4577116e-05
   2.0634359e+00   1.4607053e-04
   2.1371301e+00   1.7809674e-04
   2.2108242e+00   1.0910086e-04
   2.2845183e+00   1.1094131e-04
   2.3582125e+00   7.6156908e-05
   2.4319066e+00   1.8038411e-04
   2.5056008e+00   1.0039043e-04
   2.5792949e+00   8.2035941e-05
   2.6529890e+00   5.2736073e-05
   2.7266832e+00   1.0507920e-04
   2.8003773e+00   6.2357992e-05
   2.8740715e+00   4.3700354e-05
   2.9477656e+00   4.3819430e-05
   3.0214597e+00   5.2475313e-05
   3.0951539e+00   4.8961862e-05
   3.1688480e+00   4.8364292e-05
   3.2425422e+00   4.0651396e-05
   3.3162363e+00   4.5762503e-05
   3.3899304e+00   3.9270588e-05
   3.4636246e+00   3.6440035e-05
   3.5373187e+00   3.6864291e-05
   3.6110129e+00   3.4994867e-05
   3.6847070e+00   3.2587148e-05
   3.7584011e+00   3.1521106e-05
   3.8320953e+00   2.9538448e-05
   3.9057894e+00   2.9008849e-05
   3.9794836e+00   2.8418431e-05
   4.0531777e+00   2.7096563e-05
   4.1268718e+00   2.6072500e-05
   4.2005660e+00   2.4948209e-05
   4.2742601e+00   2.4215357e-05
   4.3479543e+00   2.3476884e-05
   4.4216484e+00   2.2895418e-05
   4.4953425e+00   2.2046788e-05
   4.5690367e+00   2.1388600e-05
   4.6427308e+00   2.0822970e-05
   4.7164249e+00   2.0182402e-05
   4.7901191e+00   1.9697918e-05
   4.8638132e+00   1.9130630e-05
   4.9375074e+00   1.8640317e-05
   5.0112015e+00   1.8171202e-05
   5.0848956e+00   1.7722047e-05
   5.1585898e+00   1.7323531e-05
   5.2322839e+00   1.6929635e-05
   5.3059781e+00   1.6536937e-05
   5.3796722e+00   1.6194659e-05
   5.4533663e+00   1.5841748e-05
   5.5270605e+00   1.5513968e-05
   5.6007546e+00   1.5197432e-05
   5.6744488e+00   1.4897804e-05
   5.7481429e+00   1.4615744e-05
   5.8218370e+00   1.4333794e-05
   5.8955312e+00   1.4083461e-05
   5.9692253e+00   1.3830857e-05
   6.0429195e+00   1.3595941e-05
   6.1166136e+00   1.3367618e-05
   6.1903077e+00   1.3153986e-05
   6.2640019e+00   1.2940533e-05
   6.3376960e+00   1.2747723e-05
   6.4113902e+00   1.2557228e-05
   6.4850843e+00   1.2377329e-05
   6.5587784e+00   1.2201489e-05
   6.6324726e+00   1.2037701e-05
   6.7061667e+00   1.1879637e-05
   6.7798609e+00   1.1728902e-05
   6.8535550e+00   1.1584831e-05
   6.9272491e+00   1.1444064e-05
   7.0009433e+00   1.1310285e-05
   7.0746374e+00   1.1185009e-05
   7.1483316e+00   1.1066035e-05
   7.2220257e+00   1.0950184e-05
   7.2957198e+00   1.0841776e-05
   7.3694140e+00   1.0734941e-05
   7.4431081e+00   1.0634597e-05
   7.5168023e+00   1.0540133e-05
   7.5904964e+00   1.0448956e-05
   7.6641905e+00   1.0364116e-05
   7.7378847e+00   1.0281993e-05
   7.8115788e+00   1.0204868e-05
   7.8852730e+00   1.0132016e-05
   7.9589671e+00   1.0062641e-05
   8.0326612e+00   9.9966287e-06
   8.1063554e+00   9.9334214e-06
   8.1800495e+00   9.8768887e-06
   8.2537437e+00   9.8211596e-06
   8.3274378e+00   9.7744912e-06
   8.4011319e+00   9.7265720e-06
   8.4748261e+00   9.6819119e-06
   8.5485202e+00   9.6411454e-06
   8.6222144e+00   9.6005791e-06
   8.6959085e+00   9.5694123e-06
   8.7696026e+00   9.5394837e-06
   8.8432968e+00   9.5141579e-06
   8.9169909e+00   9.4889603e-06
   8.9906851e+00   9.4658859e-06
   9.0643792e+00   9.4481679e-06
   9.1380733e+00   9.4311288e-06
   9.2117675e+00   9.4220199e-06
   9.2854616e+00   9.4128933e-06
   9.3591558e+00   9.4069689e-06


==> data/jet/p2psd.dat <==
   St              p2
   7.3694140e-02   4.1809065e+00
   1.4738828e-01   2.7194294e+00
   2.2108242e-01   1.3183731e+00
   2.9477656e-01   8.5787637e+01
   3.6847070e-01   1.3567966e+01
   4.4216484e-01   1.0274537e+00
   5.1585898e-01   2.9807327e+00
   5.8955312e-01   9.9765988e-01
   6.6324726e-01   8.4635621e+00
   7.3694140e-01   2.7912414e+00
   8.1063554e-01   9.7371068e-02
   8.8432968e-01   2.4499149e-01
   9.5802382e-01   6.7477380e-01
   1.0317180e+00   4.8100477e-01
   1.1054121e+00   4.8449752e-01
   1.1791062e+00   7.0590530e-02
   1.2528004e+00   5.5854226e-02
   1.3264945e+00   3.7340978e-01
   1.4001887e+00   2.0165538e+00
   1.4738828e+00   2.8636615e-01
   1.5475769e+00   7.4142034e-01
   1.6212711e+00   2.3689421e+00
   1.6949652e+00   9.1025189e-01
   1.7686594e+00   3.4821995e-01
   1.8423535e+00   1.2757477e+00
   1.9160476e+00   5.4841072e-01
   1.9897418e+00   1.8988926e+00
   2.0634359e+00   1.7230077e+00
   2.1371301e+00   1.8166420e+00
   2.2108242e+00   9.8765779e-01
   2.2845183e+00   1.3531725e+00
   2.3582125e+00   9.6042545e-02
   2.4319066e+00   1.2076765e+00
   2.5056008e+00   1.8425107e-01
   2.5792949e+00   1.4647107e-01
   2.6529890e+00   5.6206935e-02
   2.7266832e+00   2.3859375e-02
   2.8003773e+00   5.6427591e-01
   2.8740715e+00   3.0738255e-01
   2.9477656e+00   3.9823552e-01
   3.0214597e+00   4.3261052e-01
   3.0951539e+00   2.7680633e-01
   3.1688480e+00   5.3473333e-01
   3.2425422e+00   2.1617812e-01
   3.3162363e+00   8.5967167e-02
   3.3899304e+00   3.3506404e-01
   3.4636246e+00   7.6025951e-02
   3.5373187e+00   1.4079416e-01
   3.6110129e+00   6.7672037e-02
   3.6847070e+00   2.7381740e-01
   3.7584011e+00   4.3036536e-02
   3.8320953e+00   3.0292052e-01
   3.9057894e+00   2.6028951e-01
   3.9794836e+00   1.6919181e-01
   4.0531777e+00   8.2572685e-02
   4.1268718e+00   1.5843783e-02
   4.2005660e+00   7.5519997e-02
   4.2742601e+00   1.6726582e-01
   4.3479543e+00   5.7809827e-02
   4.4216484e+00   4.1670378e-02
   4.4953425e+00   4.0513645e-02
   4.5690367e+00   7.6545732e-02
   4.6427308e+00   6.8002847e-02
   4.7164249e+00   4.4054021e-02
   4.7901191e+00   8.4650929e-02
   4.8638132e+00   4.8087972e-03
   4.9375074e+00   4.6087133e-02
   5.0112015e+00   9.7333827e-02
   5.0848956e+00   3.3420635e-02
   5.1585898e+00   8.3666027e-02
   5.2322839e+00   1.4551403e-03
   5.3059781e+00   1.3606207e-02
   5.3796722e+00   2.6050386e-02
   5.4533663e+00   2.3685692e-02
   5.5270605e+00   3.7093103e-02
   5.6007546e+00   1.0160365e-01
   5.6744488e+00   3.8128332e-03
   5.7481429e+00   3.3849634e-02
   5.8218370e+00   1.6794874e-02
   5.8955312e+00   6.2536991e-03
   5.9692253e+00   8.8763938e-02
   6.0429195e+00   4.8097099e-02
   6.1166136e+00   5.8901374e-03
   6.1903077e+00   8.1860334e-03
   6.2640019e+00   1.0436397e-02
   6.3376960e+00   3.2472007e-03
   6.4113902e+00   3.7025061e-02
   6.4850843e+00   2.4859967e-03
   6.5587784e+00   2.1618235e-03
   6.6324726e+00   3.2959483e-02
   6.7061667e+00   6.2415272e-03
   6.7798609e+00   8.8351438e-03
   6.8535550e+00   1.2264297e-02
   6.9272491e+00   5.7734654e-03
   7.0009433e+00   3.4978935e-03
   7.0746374e+00   1.1738453e-03
   7.1483316e+00   5.7539950e-03
   7.2220257e+00   1.6737566e-02
   7.2957198e+00   1.7399479e-03
   7.3694140e+00   7.8341682e-03
   7.4431081e+00   1.1021795e-02
   7.5168023e+00   6.1074480e-03
   7.5904964e+00   2.6491375e-04
   7.6641905e+00   2.9544407e-02
   7.7378847e+00   7.0304390e-03
   7.8115788e+00   4.6046049e-02
   7.8852730e+00   5.5878062e-03
   7.9589671e+00   5.1272803e-02
   8.0326612e+00   2.7330340e-03
   8.1063554e+00   1.7680961e-02
   8.1800495e+00   7.1746457e-03
   8.2537437e+00   5.1729607e-03
   8.3274378e+00   1.2561559e-02
   8.4011319e+00   2.4675549e-02
   8.4748261e+00   5.5503332e-03
   8.5485202e+00   8.7610547e-04
   8.6222144e+00   7.5730108e-03
   8.6959085e+00   5.5333627e-03
   8.7696026e+00   6.5569866e-03
   8.8432968e+00   1.4074358e-02
   8.9169909e+00   5.1824779e-03
   8.9906851e+00   6.1835752e-03
   9.0643792e+00   6.1414904e-04
   9.1380733e+00   1.2287944e-02
   9.2117675e+00   3.4923612e-03
   9.2854616e+00   1.3274434e-03
   9.3591558e+00   5.3334846e-03


==> data/piv1/circle.dat <==
   real            imag
   1.0000000e+00   0.0000000e+00
   9.9987601e-01   1.5746681e-02
   9.9950408e-01   3.1489457e-02
   9.9888430e-01   4.7224424e-02
   9.9801683e-01   6.2947681e-02
   9.9690187e-01   7.8655329e-02
   9.9553971e-01   9.4343472e-02
   9.9393068e-01   1.1000822e-01
   9.9207518e-01   1.2564569e-01
   9.8997367e-01   1.4125200e-01
   9.8762668e-01   1.5682329e-01
   9.8503478e-01   1.7235569e-01
   9.8219862e-01   1.8784535e-01
   9.7911890e-01   2.0328842e-01
   9.7579638e-01   2.1868109e-01
   9.7223190e-01   2.3401953e-01
   9.6842632e-01   2.4929994e-01
   9.6438060e-01   2.6451853e-01
   9.6009574e-01   2.7967153e-01
   9.5557281e-01   2.9475517e-01
   9.5081291e-01   3.0976573e-01
   9.4581724e-01   3.2469947e-01
   9.4058703e-01   3.3955269e-01
   9.3512359e-01   3.5432172e-01
   9.2942825e-01   3.6900288e-01
   9.2350244e-01   3.8359254e-01
   9.1734763e-01   3.9808707e-01
   9.1096534e-01   4.1248290e-01
   9.0435716e-01   4.2677644e-01
   8.9752472e-01   4.4096414e-01
   8.9046972e-01   4.5504251e-01
   8.8319390e-01   4.6900803e-01
   8.7569908e-01   4.8285725e-01
   8.6798710e-01   4.9658674e-01
   8.6005989e-01   5.1019308e-01
   8.5191941e-01   5.2367291e-01
   8.4356767e-01   5.3702289e-01
   8.3500675e-01   5.5023970e-01
   8.2623877e-01   5.6332006e-01
   8.1726591e-01   5.7626073e-01
   8.0809039e-01   5.8905851e-01
   7.9871448e-01   6.0171021e-01
   7.8914051e-01   6.1421271e-01
   7.7937085e-01   6.2656290e-01
   7.6940794e-01   6.3875772e-01
   7.5925423e-01   6.5079414e-01
   7.4891224e-01   6.6266919e-01
   7.3838455e-01   6.7437991e-01
   7.2767375e-01   6.8592340e-01
   7.1678251e-01   6.9729680e-01
   7.0571353e-01   7.0849729e-01
   6.9446955e-01   7.1952209e-01
   6.8305336e-01   7.3036847e-01
   6.7146779e-01   7.4103374e-01
   6.5971572e-01   7.5151525e-01
   6.4780005e-01   7.6181040e-01
   6.3572375e-01   7.7191665e-01
   6.2348980e-01   7.8183148e-01
   6.1110125e-01   7.9155244e-01
   5.9856115e-01   8.0107711e-01
   5.8587264e-01   8.1040314e-01
   5.7303884e-01   8.1952821e-01
   5.6006294e-01   8.2845006e-01
   5.4694816e-01   8.3716648e-01
   5.3369775e-01   8.4567530e-01
   5.2031500e-01   8.5397441e-01
   5.0680323e-01   8.6206177e-01
   4.9316578e-01   8.6993535e-01
   4.7940604e-01   8.7759322e-01
   4.6552742e-01   8.8503346e-01
   4.5153336e-01   8.9225424e-01
   4.3742733e-01   8.9925376e-01
   4.2321283e-01   9.0603030e-01
   4.0889339e-01   9.1258216e-01
   3.9447255e-01   9.1890772e-01
   3.7995390e-01   9.2500542e-01
   3.6534102e-01   9.3087375e-01
   3.5063756e-01   9.3651124e-01
   3.3584714e-01   9.4191650e-01
   3.2097344e-01   9.4708820e-01
   3.0602015e-01   9.5202504e-01
   2.9099097e-01   9.5672580e-01
   2.7588963e-01   9.6118932e-01
   2.6071989e-01   9.6541449e-01
   2.4548549e-01   9.6940027e-01
   2.3019021e-01   9.7314565e-01
   2.1483786e-01   9.7664973e-01
   1.9943223e-01   9.7991162e-01
   1.8397715e-01   9.8293052e-01
   1.6847644e-01   9.8570568e-01
   1.5293396e-01   9.8823641e-01
   1.3735356e-01   9.9052208e-01
   1.2173909e-01   9.9256214e-01
   1.0609444e-01   9.9435606e-01
   9.0423478e-02   9.9590341e-01
   7.4730094e-02   9.9720380e-01
   5.9018178e-02   9.9825691e-01
   4.3291628e-02   9.9906248e-01
   2.7554342e-02   9.9962031e-01
   1.1810224e-02   9.9993026e-01
  -3.9368227e-03   9.9999225e-01
  -1.9682893e-02   9.9980627e-01
  -3.5424083e-02   9.9937237e-01
  -5.1156489e-02   9.9869065e-01
  -6.6876209e-02   9.9776128e-01
  -8.2579345e-02   9.9658449e-01
  -9.8262005e-02   9.9516058e-01
  -1.1392030e-01   9.9348989e-01
  -1.2955034e-01   9.9157285e-01
  -1.4514826e-01   9.8940992e-01
  -1.6071019e-01   9.8700164e-01
  -1.7623226e-01   9.8434861e-01
  -1.9171063e-01   9.8145149e-01
  -2.0714147e-01   9.7831100e-01
  -2.2252093e-01   9.7492791e-01
  -2.3784522e-01   9.7130307e-01
  -2.5311053e-01   9.6743737e-01
  -2.6831308e-01   9.6333177e-01
  -2.8344909e-01   9.5898729e-01
  -2.9851481e-01   9.5440500e-01
  -3.1350651e-01   9.4958605e-01
  -3.2842047e-01   9.4453163e-01
  -3.4325299e-01   9.3924299e-01
  -3.5800039e-01   9.3372144e-01
  -3.7265901e-01   9.2796835e-01
  -3.8722523e-01   9.2198515e-01
  -4.0169542e-01   9.1577333e-01
  -4.1606601e-01   9.0933441e-01
  -4.3033342e-01   9.0267001e-01
  -4.4449412e-01   8.9578177e-01
  -4.5854460e-01   8.8867140e-01
  -4.7248137e-01   8.8134066e-01
  -4.8630098e-01   8.7379137e-01
  -5.0000000e-01   8.6602540e-01
  -5.1357503e-01   8.5804469e-01
  -5.2702271e-01   8.4985120e-01
  -5.4033970e-01   8.4144697e-01
  -5.5352271e-01   8.3283409e-01
  -5.6656845e-01   8.2401468e-01
  -5.7947370e-01   8.1499094e-01
  -5.9223525e-01   8.0576511e-01
  -6.0484995e-01   7.9633946e-01
  -6.1731466e-01   7.8671635e-01
  -6.2962629e-01   7.7689815e-01
  -6.4178179e-01   7.6688730e-01
  -6.5377815e-01   7.5668628e-01
  -6.6561239e-01   7.4629763e-01
  -6.7728157e-01   7.3572391e-01
  -6.8878281e-01   7.2496775e-01
  -7.0011324e-01   7.1403182e-01
  -7.1127007e-01   7.0291883e-01
  -7.2225052e-01   6.9163154e-01
  -7.3305187e-01   6.8017274e-01
  -7.4367145e-01   6.6854527e-01
  -7.5410661e-01   6.5675202e-01
  -7.6435478e-01   6.4479592e-01
  -7.7441340e-01   6.3267992e-01
  -7.8427999e-01   6.2040704e-01
  -7.9395210e-01   6.0798031e-01
  -8.0342734e-01   5.9540282e-01
  -8.1270334e-01   5.8267768e-01
  -8.2177782e-01   5.6980806e-01
  -8.3064851e-01   5.5679714e-01
  -8.3931323e-01   5.4364814e-01
  -8.4776982e-01   5.3036434e-01
  -8.5601618e-01   5.1694902e-01
  -8.6405028e-01   5.0340551e-01
  -8.7187012e-01   4.8973717e-01
  -8.7947375e-01   4.7594739e-01
  -8.8685930e-01   4.6203959e-01
  -8.9402493e-01   4.4801721e-01
  -9.0096887e-01   4.3388374e-01
  -9.0768939e-01   4.1964267e-01
  -9.1418483e-01   4.0529755e-01
  -9.2045357e-01   3.9085192e-01
  -9.2649407e-01   3.7630937e-01
  -9.3230482e-01   3.6167351e-01
  -9.3788438e-01   3.4694796e-01
  -9.4323138e-01   3.3213638e-01
  -9.4834447e-01   3.1724243e-01
  -9.5322241e-01   3.0226982e-01
  -9.5786397e-01   2.8722225e-01
  -9.6226800e-01   2.7210346e-01
  -9.6643342e-01   2.5691720e-01
  -9.7035919e-01   2.4166723e-01
  -9.7404433e-01   2.2635733e-01
  -9.7748794e-01   2.1099130e-01
  -9.8068916e-01   1.9557295e-01
  -9.8364719e-01   1.8010610e-01
  -9.8636130e-01   1.6459459e-01
  -9.8883083e-01   1.4904227e-01
  -9.9105515e-01   1.3345298e-01
  -9.9303371e-01   1.1783061e-01
  -9.9476603e-01   1.0217901e-01
  -9.9625167e-01   8.6502082e-02
  -9.9749027e-01   7.0803700e-02
  -9.9848152e-01   5.5087760e-02
  -9.9922517e-01   3.9358161e-02
  -9.9972104e-01   2.3618801e-02
  -9.9996900e-01   7.8735844e-03
  -9.9996900e-01  -7.8735844e-03
  -9.9972104e-01  -2.3618801e-02
  -9.9922517e-01  -3.9358161e-02
  -9.9848152e-01  -5.5087760e-02
  -9.9749027e-01  -7.0803700e-02
  -9.9625167e-01  -8.6502082e-02
  -9.9476603e-01  -1.0217901e-01
  -9.9303371e-01  -1.1783061e-01
  -9.9105515e-01  -1.3345298e-01
  -9.8883083e-01  -1.4904227e-01
  -9.8636130e-01  -1.6459459e-01
  -9.8364719e-01  -1.8010610e-01
  -9.8068916e-01  -1.9557295e-01
  -9.7748794e-01  -2.1099130e-01
  -9.7404433e-01  -2.2635733e-01
  -9.7035919e-01  -2.4166723e-01
  -9.6643342e-01  -2.5691720e-01
  -9.6226800e-01  -2.7210346e-01
  -9.5786397e-01  -2.8722225e-01
  -9.5322241e-01  -3.0226982e-01
  -9.4834447e-01  -3.1724243e-01
  -9.4323138e-01  -3.3213638e-01
  -9.3788438e-01  -3.4694796e-01
  -9.3230482e-01  -3.6167351e-01
  -9.2649407e-01  -3.7630937e-01
  -9.2045357e-01  -3.9085192e-01
  -9.1418483e-01  -4.0529755e-01
  -9.0768939e-01  -4.1964267e-01
  -9.0096887e-01  -4.3388374e-01
  -8.9402493e-01  -4.4801721e-01
  -8.8685930e-01  -4.6203959e-01
  -8.7947375e-01  -4.7594739e-01
  -8.7187012e-01  -4.8973717e-01
  -8.6405028e-01  -5.0340551e-01
  -8.5601618e-01  -5.1694902e-01
  -8.4776982e-01  -5.3036434e-01
  -8.3931323e-01  -5.4364814e-01
  -8.3064851e-01  -5.5679714e-01
  -8.2177782e-01  -5.6980806e-01
  -8.1270334e-01  -5.8267768e-01
  -8.0342734e-01  -5.9540282e-01
  -7.9395210e-01  -6.0798031e-01
  -7.8427999e-01  -6.2040704e-01
  -7.7441340e-01  -6.3267992e-01
  -7.6435478e-01  -6.4479592e-01
  -7.5410661e-01  -6.5675202e-01
  -7.4367145e-01  -6.6854527e-01
  -7.3305187e-01  -6.8017274e-01
  -7.2225052e-01  -6.9163154e-01
  -7.1127007e-01  -7.0291883e-01
  -7.0011324e-01  -7.1403182e-01
  -6.8878281e-01  -7.2496775e-01
  -6.7728157e-01  -7.3572391e-01
  -6.6561239e-01  -7.4629763e-01
  -6.5377815e-01  -7.5668628e-01
  -6.4178179e-01  -7.6688730e-01
  -6.2962629e-01  -7.7689815e-01
  -6.1731466e-01  -7.8671635e-01
  -6.0484995e-01  -7.9633946e-01
  -5.9223525e-01  -8.0576511e-01
  -5.7947370e-01  -8.1499094e-01
  -5.6656845e-01  -8.2401468e-01
  -5.5352271e-01  -8.3283409e-01
  -5.4033970e-01  -8.4144697e-01
  -5.2702271e-01  -8.4985120e-01
  -5.1357503e-01  -8.5804469e-01
  -5.0000000e-01  -8.6602540e-01
  -4.8630098e-01  -8.7379137e-01
  -4.7248137e-01  -8.8134066e-01
  -4.5854460e-01  -8.8867140e-01
  -4.4449412e-01  -8.9578177e-01
  -4.3033342e-01  -9.0267001e-01
  -4.1606601e-01  -9.0933441e-01
  -4.0169542e-01  -9.1577333e-01
  -3.8722523e-01  -9.2198515e-01
  -3.7265901e-01  -9.2796835e-01
  -3.5800039e-01  -9.3372144e-01
  -3.4325299e-01  -9.3924299e-01
  -3.2842047e-01  -9.4453163e-01
  -3.1350651e-01  -9.4958605e-01
  -2.9851481e-01  -9.5440500e-01
  -2.8344909e-01  -9.5898729e-01
  -2.6831308e-01  -9.6333177e-01
  -2.5311053e-01  -9.6743737e-01
  -2.3784522e-01  -9.7130307e-01
  -2.2252093e-01  -9.7492791e-01
  -2.0714147e-01  -9.7831100e-01
  -1.9171063e-01  -9.8145149e-01
  -1.7623226e-01  -9.8434861e-01
  -1.6071019e-01  -9.8700164e-01
  -1.4514826e-01  -9.8940992e-01
  -1.2955034e-01  -9.9157285e-01
  -1.1392030e-01  -9.9348989e-01
  -9.8262005e-02  -9.9516058e-01
  -8.2579345e-02  -9.9658449e-01
  -6.6876209e-02  -9.9776128e-01
  -5.1156489e-02  -9.9869065e-01
  -3.5424083e-02  -9.9937237e-01
  -1.9682893e-02  -9.9980627e-01
  -3.9368227e-03  -9.9999225e-01
   1.1810224e-02  -9.9993026e-01
   2.7554342e-02  -9.9962031e-01
   4.3291628e-02  -9.9906248e-01
   5.9018178e-02  -9.9825691e-01
   7.4730094e-02  -9.9720380e-01
   9.0423478e-02  -9.9590341e-01
   1.0609444e-01  -9.9435606e-01
   1.2173909e-01  -9.9256214e-01
   1.3735356e-01  -9.9052208e-01
   1.5293396e-01  -9.8823641e-01
   1.6847644e-01  -9.8570568e-01
   1.8397715e-01  -9.8293052e-01
   1.9943223e-01  -9.7991162e-01
   2.1483786e-01  -9.7664973e-01
   2.3019021e-01  -9.7314565e-01
   2.4548549e-01  -9.6940027e-01
   2.6071989e-01  -9.6541449e-01
   2.7588963e-01  -9.6118932e-01
   2.9099097e-01  -9.5672580e-01
   3.0602015e-01  -9.5202504e-01
   3.2097344e-01  -9.4708820e-01
   3.3584714e-01  -9.4191650e-01
   3.5063756e-01  -9.3651124e-01
   3.6534102e-01  -9.3087375e-01
   3.7995390e-01  -9.2500542e-01
   3.9447255e-01  -9.1890772e-01
   4.0889339e-01  -9.1258216e-01
   4.2321283e-01  -9.0603030e-01
   4.3742733e-01  -8.9925376e-01
   4.5153336e-01  -8.9225424e-01
   4.6552742e-01  -8.8503346e-01
   4.7940604e-01  -8.7759322e-01
   4.9316578e-01  -8.6993535e-01
   5.0680323e-01  -8.6206177e-01
   5.2031500e-01  -8.5397441e-01
   5.3369775e-01  -8.4567530e-01
   5.4694816e-01  -8.3716648e-01
   5.6006294e-01  -8.2845006e-01
   5.7303884e-01  -8.1952821e-01
   5.8587264e-01  -8.1040314e-01
   5.9856115e-01  -8.0107711e-01
   6.1110125e-01  -7.9155244e-01
   6.2348980e-01  -7.8183148e-01
   6.3572375e-01  -7.7191665e-01
   6.4780005e-01  -7.6181040e-01
   6.5971572e-01  -7.5151525e-01
   6.7146779e-01  -7.4103374e-01
   6.8305336e-01  -7.3036847e-01
   6.9446955e-01  -7.1952209e-01
   7.0571353e-01  -7.0849729e-01
   7.1678251e-01  -6.9729680e-01
   7.2767375e-01  -6.8592340e-01
   7.3838455e-01  -6.7437991e-01
   7.4891224e-01  -6.6266919e-01
   7.5925423e-01  -6.5079414e-01
   7.6940794e-01  -6.3875772e-01
   7.7937085e-01  -6.2656290e-01
   7.8914051e-01  -6.1421271e-01
   7.9871448e-01  -6.0171021e-01
   8.0809039e-01  -5.8905851e-01
   8.1726591e-01  -5.7626073e-01
   8.2623877e-01  -5.6332006e-01
   8.3500675e-01  -5.5023970e-01
   8.4356767e-01  -5.3702289e-01
   8.5191941e-01  -5.2367291e-01
   8.6005989e-01  -5.1019308e-01
   8.6798710e-01  -4.9658674e-01
   8.7569908e-01  -4.8285725e-01
   8.8319390e-01  -4.6900803e-01
   8.9046972e-01  -4.5504251e-01
   8.9752472e-01  -4.4096414e-01
   9.0435716e-01  -4.2677644e-01
   9.1096534e-01  -4.1248290e-01
   9.1734763e-01  -3.9808707e-01
   9.2350244e-01  -3.8359254e-01
   9.2942825e-01  -3.6900288e-01
   9.3512359e-01  -3.5432172e-01
   9.4058703e-01  -3.3955269e-01
   9.4581724e-01  -3.2469947e-01
   9.5081291e-01  -3.0976573e-01
   9.5557281e-01  -2.9475517e-01
   9.6009574e-01  -2.7967153e-01
   9.6438060e-01  -2.6451853e-01
   9.6842632e-01  -2.4929994e-01
   9.7223190e-01  -2.3401953e-01
   9.7579638e-01  -2.1868109e-01
   9.7911890e-01  -2.0328842e-01
   9.8219862e-01  -1.8784535e-01
   9.8503478e-01  -1.7235569e-01
   9.8762668e-01  -1.5682329e-01
   9.8997367e-01  -1.4125200e-01
   9.9207518e-01  -1.2564569e-01
   9.9393068e-01  -1.1000822e-01
   9.9553971e-01  -9.4343472e-02
   9.9690187e-01  -7.8655329e-02
   9.9801683e-01  -6.2947681e-02
   9.9888430e-01  -4.7224424e-02
   9.9950408e-01  -3.1489457e-02
   9.9987601e-01  -1.5746681e-02
   1.0000000e+00  -2.4492936e-16


==> data/piv1/piv1A_vs_wRe.dat <==
   w              real             Amp   
   3.1415927e+00  -3.0837741e-02   5.7671184e+00
   3.0768608e+00  -2.5320777e-02   4.2095163e+00
  -3.0768608e+00  -2.5320777e-02   4.2095163e+00
   2.9976543e+00  -1.9461162e-02   3.0809668e+00
  -2.9976543e+00  -1.9461162e-02   3.0809668e+00
   2.9251690e+00  -3.2593335e-02   6.9211789e+00
  -2.9251690e+00  -3.2593335e-02   6.9211789e+00
   2.8622086e+00  -3.0301120e-02   7.5776947e+00
  -2.8622086e+00  -3.0301120e-02   7.5776947e+00
   2.7626573e+00  -1.5899303e-02   2.6479111e+00
  -2.7626573e+00  -1.5899303e-02   2.6479111e+00
   0.0000000e+00  -2.1622020e-03   2.4880577e+01
   2.6746533e+00  -1.5882748e-02   2.2988700e+00
  -2.6746533e+00  -1.5882748e-02   2.2988700e+00
   6.1523969e-02  -1.0686431e-02   5.2160484e+00
  -6.1523969e-02  -1.0686431e-02   5.2160484e+00
   2.6072199e+00  -2.5473168e-02   4.1128489e+00
  -2.6072199e+00  -2.5473168e-02   4.1128489e+00
   2.8145101e+00  -7.3431369e-02   2.3978759e+01
  -2.8145101e+00  -7.3431369e-02   2.3978759e+01
   1.3383605e-01  -9.0880866e-03   5.0895398e+00
  -1.3383605e-01  -9.0880866e-03   5.0895398e+00
   2.0100892e-01   9.0802945e-04   6.5415198e+00
  -2.0100892e-01   9.0802945e-04   6.5415198e+00
   2.5293960e+00  -3.7761205e-02   1.5438944e+01
  -2.5293960e+00  -3.7761205e-02   1.5438944e+01
   2.6274239e-01  -1.7603248e-02   5.4117609e+00
  -2.6274239e-01  -1.7603248e-02   5.4117609e+00
   2.4261863e+00  -7.2342439e-03   1.4462829e+00
  -2.4261863e+00  -7.2342439e-03   1.4462829e+00
   2.5045787e+00  -4.2510498e-02   1.7024827e+01
  -2.5045787e+00  -4.2510498e-02   1.7024827e+01
   3.4239596e-01  -1.2893511e-03   3.9377551e+00
  -3.4239596e-01  -1.2893511e-03   3.9377551e+00
   4.0308310e-01  -1.2861937e-02   6.1973603e+00
  -4.0308310e-01  -1.2861937e-02   6.1973603e+00
   2.3421819e+00  -2.7412922e-02   5.0126991e+00
  -2.3421819e+00  -2.7412922e-02   5.0126991e+00
   4.7832757e-01  -3.3400019e-02   3.1339725e+01
  -4.7832757e-01  -3.3400019e-02   3.1339725e+01
   4.9649934e-01  -5.3296638e-02   5.3557301e+01
  -4.9649934e-01  -5.3296638e-02   5.3557301e+01
   5.7746839e-01  -2.4515187e-02   1.0532166e+01
  -5.7746839e-01  -2.4515187e-02   1.0532166e+01
   6.3741046e-01  -2.0139373e-02   6.7791530e+00
  -6.3741046e-01  -2.0139373e-02   6.7791530e+00
   2.2842028e+00  -5.0431054e-02   1.5524498e+01
  -2.2842028e+00  -5.0431054e-02   1.5524498e+01
   2.2439686e+00  -2.6767934e-02   6.2047048e+00
  -2.2439686e+00  -2.6767934e-02   6.2047048e+00
   7.0698167e-01  -1.6017195e-02   4.5520434e+00
  -7.0698167e-01  -1.6017195e-02   4.5520434e+00
   2.1635003e+00  -1.8243243e-02   3.2619537e+00
  -2.1635003e+00  -1.8243243e-02   3.2619537e+00
   7.7767597e-01  -3.7723556e-02   9.9384811e+00
  -7.7767597e-01  -3.7723556e-02   9.9384811e+00
   8.4471364e-01  -9.4508246e-03   2.9450944e+00
  -8.4471364e-01  -9.4508246e-03   2.9450944e+00
   3.1415927e+00  -3.0095109e-01   9.6952373e+01
   2.1091250e+00  -3.2239087e-02   5.8521834e+00
  -2.1091250e+00  -3.2239087e-02   5.8521834e+00
   9.2519254e-01  -3.3703184e-02   1.4094525e+01
  -9.2519254e-01  -3.3703184e-02   1.4094525e+01
   2.0360889e+00  -2.4638385e-02   3.8616591e+00
  -2.0360889e+00  -2.4638385e-02   3.8616591e+00
   1.0191541e+00  -7.3995324e-03   2.4427638e+00
  -1.0191541e+00  -7.3995324e-03   2.4427638e+00
   9.4666200e-01  -7.5762286e-02   3.8841756e+01
  -9.4666200e-01  -7.5762286e-02   3.8841756e+01
   1.9665302e+00  -1.9258715e-02   3.5544763e+00
  -1.9665302e+00  -1.9258715e-02   3.5544763e+00
   1.0941403e+00  -1.9783089e-02   4.4498529e+00
  -1.0941403e+00  -1.9783089e-02   4.4498529e+00
   1.9151388e+00  -2.7721225e-02   4.9798740e+00
  -1.9151388e+00  -2.7721225e-02   4.9798740e+00
   1.1712941e+00  -2.9547457e-02   6.9181135e+00
  -1.1712941e+00  -2.9547457e-02   6.9181135e+00
   1.8444544e+00  -1.9306813e-02   2.9701791e+00
  -1.8444544e+00  -1.9306813e-02   2.9701791e+00
   1.2505054e+00  -1.7974579e-02   4.3877777e+00
  -1.2505054e+00  -1.7974579e-02   4.3877777e+00
   1.7735430e+00  -1.5537091e-02   2.3943325e+00
  -1.7735430e+00  -1.5537091e-02   2.3943325e+00
   1.3303301e+00  -2.9851935e-02   6.1862684e+00
  -1.3303301e+00  -2.9851935e-02   6.1862684e+00
   1.3953794e+00  -1.0474335e-02   2.2895078e+00
  -1.3953794e+00  -1.0474335e-02   2.2895078e+00
   1.4785933e+00  -1.5933384e-02   2.7362428e+00
  -1.4785933e+00  -1.5933384e-02   2.7362428e+00
   1.6843022e+00  -2.0939811e-02   4.2270660e+00
  -1.6843022e+00  -2.0939811e-02   4.2270660e+00
   1.5526302e+00  -2.6792449e-02   5.7746270e+00
  -1.5526302e+00  -2.6792449e-02   5.7746270e+00
   1.6253010e+00  -3.1103313e-02   8.6667232e+00
  -1.6253010e+00  -3.1103313e-02   8.6667232e+00
   1.2395837e+00  -1.3026942e-01   4.9110979e+01
  -1.2395837e+00  -1.3026942e-01   4.9110979e+01
   0.0000000e+00  -4.6870929e-01   1.0626229e+02
   1.6119528e+00  -1.2478732e-01   4.6685658e+01
  -1.6119528e+00  -1.2478732e-01   4.6685658e+01


==> data/piv1/piv1Asp_vs_wRe21.dat <==
   w               real            Amp
   0.0000000e+00  -2.1622020e-03   2.4400874e+01
   6.1523969e-02  -1.0686431e-02   4.2326483e+00
  -6.1523969e-02  -1.0686431e-02   4.2326483e+00
   1.3383605e-01  -9.0880866e-03   3.9681026e+00
  -1.3383605e-01  -9.0880866e-03   3.9681026e+00
   2.0100892e-01   9.0802945e-04   6.2523776e+00
  -2.0100892e-01   9.0802945e-04   6.2523776e+00
   2.6274239e-01  -1.7603248e-02   3.5491433e+00
  -2.6274239e-01  -1.7603248e-02   3.5491433e+00
   3.4239596e-01  -1.2893511e-03   3.2331469e+00
  -3.4239596e-01  -1.2893511e-03   3.2331469e+00
   4.0308310e-01  -1.2861937e-02   2.3007687e+00
  -4.0308310e-01  -1.2861937e-02   2.3007687e+00
   7.0698167e-01  -1.6017195e-02   1.5400100e+00
  -7.0698167e-01  -1.6017195e-02   1.5400100e+00
   8.4471364e-01  -9.4508246e-03   9.4847971e-01
  -8.4471364e-01  -9.4508246e-03   9.4847971e-01
   1.0191541e+00  -7.3995324e-03   1.1344839e+00
  -1.0191541e+00  -7.3995324e-03   1.1344839e+00
   1.3953794e+00  -1.0474335e-02   1.0666453e+00
  -1.3953794e+00  -1.0474335e-02   1.0666453e+00


==> data/piv1/piv1Asp_vs_wRe3.dat <==
   w               real            Amp
   0.0000000e+00  -2.1622020e-03   2.4104243e+01
   2.0100892e-01   9.0802945e-04   6.2792157e+00
  -2.0100892e-01   9.0802945e-04   6.2792157e+00


==> data/piv1/piv1Asp_vs_wRe5.dat <==
   w               real            Amp
   0.0000000e+00  -2.1622020e-03   2.4084064e+01
   2.0100892e-01   9.0802945e-04   6.3467768e+00
  -2.0100892e-01   9.0802945e-04   6.3467768e+00
   3.4239596e-01  -1.2893511e-03   3.2058082e+00
  -3.4239596e-01  -1.2893511e-03   3.2058082e+00


==> data/piv1/piv1Asp_vs_wRe9.dat <==
   w               real            Amp
   0.0000000e+00  -2.1622020e-03   2.4377008e+01
   6.1523969e-02  -1.0686431e-02   4.3455509e+00
  -6.1523969e-02  -1.0686431e-02   4.3455509e+00
   1.3383605e-01  -9.0880866e-03   3.9446783e+00
  -1.3383605e-01  -9.0880866e-03   3.9446783e+00
   2.0100892e-01   9.0802945e-04   6.1658472e+00
  -2.0100892e-01   9.0802945e-04   6.1658472e+00
   3.4239596e-01  -1.2893511e-03   3.2459207e+00
  -3.4239596e-01  -1.2893511e-03   3.2459207e+00


==> data/piv1/piv1Edmd.dat <==
   real			   imag            Amp	
  -9.6963289e-01   0.0000000e+00   5.7671184e+00
  -9.7295509e-01   6.3069332e-02   4.2095163e+00
  -9.7295509e-01  -6.3069332e-02   4.2095163e+00
  -9.7058504e-01   1.4067725e-01   3.0809668e+00
  -9.7058504e-01  -1.4067725e-01   3.0809668e+00
  -9.4535187e-01   2.0785185e-01   6.9211789e+00
  -9.4535187e-01  -2.0785185e-01   6.9211789e+00
  -9.3253613e-01   2.6753298e-01   7.5776947e+00
  -9.3253613e-01  -2.6753298e-01   7.5776947e+00
  -9.1440442e-01   3.6409643e-01   2.6479111e+00
  -9.1440442e-01  -3.6409643e-01   2.6479111e+00
   9.9784013e-01   0.0000000e+00   2.4880577e+01
  -8.7887976e-01   4.4306219e-01   2.2988700e+00
  -8.7887976e-01  -4.4306219e-01   2.2988700e+00
   9.8749858e-01   6.0831604e-02   5.2160484e+00
   9.8749858e-01  -6.0831604e-02   5.2160484e+00
  -8.3894322e-01   4.9649164e-01   4.1128489e+00
  -8.3894322e-01  -4.9649164e-01   4.1128489e+00
  -8.7993717e-01   2.9853484e-01   2.3978759e+01
  -8.7993717e-01  -2.9853484e-01   2.3978759e+01
   9.8209131e-01   1.3222967e-01   5.0895398e+00
   9.8209131e-01  -1.3222967e-01   5.0895398e+00
   9.8075579e-01   1.9983942e-01   6.5415198e+00
   9.8075579e-01  -1.9983942e-01   6.5415198e+00
  -7.8806055e-01   5.5337105e-01   1.5438944e+01
  -7.8806055e-01  -5.5337105e-01   1.5438944e+01
   9.4883095e-01   2.5519772e-01   5.4117609e+00
   9.4883095e-01  -2.5519772e-01   5.4117609e+00
  -7.4938584e-01   6.5119624e-01   1.4462829e+00
  -7.4938584e-01  -6.5119624e-01   1.4462829e+00
  -7.7041849e-01   5.7004242e-01   1.7024827e+01
  -7.7041849e-01  -5.7004242e-01   1.7024827e+01
   9.4073921e-01   3.3531233e-01   3.9377551e+00
   9.4073921e-01  -3.3531233e-01   3.9377551e+00
   9.0810063e-01   3.8724334e-01   6.1973603e+00
   9.0810063e-01  -3.8724334e-01   6.1973603e+00
  -6.7827853e-01   6.9755877e-01   5.0126991e+00
  -6.7827853e-01  -6.9755877e-01   5.0126991e+00
   8.5860429e-01   4.4517514e-01   3.1339725e+01
   8.5860429e-01  -4.4517514e-01   3.1339725e+01
   8.3362101e-01   4.5162729e-01   5.3557301e+01
   8.3362101e-01  -4.5162729e-01   5.3557301e+01
   8.1755709e-01   5.3268434e-01   1.0532166e+01
   8.1755709e-01  -5.3268434e-01   1.0532166e+01
   7.8761662e-01   5.8325100e-01   6.7791530e+00
   7.8761662e-01  -5.8325100e-01   6.7791530e+00
  -6.2222894e-01   7.1894982e-01   1.5524498e+01
  -6.2222894e-01  -7.1894982e-01   1.5524498e+01
  -6.0700176e-01   7.6119696e-01   6.2047048e+00
  -6.0700176e-01  -7.6119696e-01   6.2047048e+00
   7.4824459e-01   6.3922086e-01   4.5520434e+00
   7.4824459e-01  -6.3922086e-01   4.5520434e+00
  -5.4850745e-01   8.1443889e-01   3.2619537e+00
  -5.4850745e-01  -8.1443889e-01   3.2619537e+00
   6.8616697e-01   6.7565054e-01   9.9384811e+00
   6.8616697e-01  -6.7565054e-01   9.9384811e+00
   6.5770017e-01   7.4074716e-01   2.9450944e+00
   6.5770017e-01  -7.4074716e-01   2.9450944e+00
  -7.4011397e-01   0.0000000e+00   9.6952373e+01
  -4.9643631e-01   8.3132880e-01   5.8521834e+00
  -4.9643631e-01  -8.3132880e-01   5.8521834e+00
   5.8174018e-01   7.7226525e-01   1.4094525e+01
   5.8174018e-01  -7.7226525e-01   1.4094525e+01
  -4.3776449e-01   8.7194030e-01   3.8616591e+00
  -4.3776449e-01  -8.7194030e-01   3.8616591e+00
   5.2022284e-01   8.4538636e-01   2.4427638e+00
   5.2022284e-01  -8.4538636e-01   2.4427638e+00
   5.4175555e-01   7.5226172e-01   3.8841756e+01
   5.4175555e-01  -7.5226172e-01   3.8841756e+01
  -3.7813251e-01   9.0511366e-01   3.5544763e+00
  -3.7813251e-01  -9.0511366e-01   3.5544763e+00
   4.4982304e-01   8.7112891e-01   4.4498529e+00
   4.4982304e-01  -8.7112891e-01   4.4498529e+00
  -3.2834829e-01   9.1556205e-01   4.9798740e+00
  -3.2834829e-01  -9.1556205e-01   4.9798740e+00
   3.7763520e-01   8.9443219e-01   6.9181135e+00
   3.7763520e-01  -8.9443219e-01   6.9181135e+00
  -2.6508746e-01   9.4437864e-01   2.9701791e+00
  -2.6508746e-01  -9.4437864e-01   2.9701791e+00
   3.0923407e-01   9.3223582e-01   4.3877777e+00
   3.0923407e-01  -9.3223582e-01   4.3877777e+00
  -1.9825617e-01   9.6441596e-01   2.3943325e+00
  -1.9825617e-01  -9.6441596e-01   2.3943325e+00
   2.3115109e-01   9.4266252e-01   6.1862684e+00
   2.3115109e-01  -9.4266252e-01   6.1862684e+00
   1.7270026e-01   9.7439409e-01   2.2895078e+00
   1.7270026e-01  -9.7439409e-01   2.2895078e+00
   9.0617019e-02   9.8001234e-01   2.7362428e+00
   9.0617019e-02  -9.8001234e-01   2.7362428e+00
  -1.1091528e-01   9.7297637e-01   4.2270660e+00
  -1.1091528e-01  -9.7297637e-01   4.2270660e+00
   1.7684863e-02   9.7340265e-01   5.7746270e+00
   1.7684863e-02  -9.7340265e-01   5.7746270e+00
  -5.2809313e-02   9.6793589e-01   8.6667232e+00
  -5.2809313e-02  -9.6793589e-01   8.6667232e+00
   2.8547089e-01   8.3014613e-01   4.9110979e+01
   2.8547089e-01  -8.3014613e-01   4.9110979e+01
   6.2580948e-01   0.0000000e+00   1.0626229e+02
  -3.6317958e-02   8.8193715e-01   4.6685658e+01
  -3.6317958e-02  -8.8193715e-01   4.6685658e+01


==> data/piv1/piv1Edmd21.dat <==
   real			   imag            Amp	
   9.9784013e-01   0.0000000e+00   2.4400874e+01
   9.8749858e-01   6.0831604e-02   4.2326483e+00
   9.8749858e-01  -6.0831604e-02   4.2326483e+00
   9.8209131e-01   1.3222967e-01   3.9681026e+00
   9.8209131e-01  -1.3222967e-01   3.9681026e+00
   9.8075579e-01   1.9983942e-01   6.2523776e+00
   9.8075579e-01  -1.9983942e-01   6.2523776e+00
   9.4883095e-01   2.5519772e-01   3.5491433e+00
   9.4883095e-01  -2.5519772e-01   3.5491433e+00
   9.4073921e-01   3.3531233e-01   3.2331469e+00
   9.4073921e-01  -3.3531233e-01   3.2331469e+00
   9.0810063e-01   3.8724334e-01   2.3007687e+00
   9.0810063e-01  -3.8724334e-01   2.3007687e+00
   7.4824459e-01   6.3922086e-01   1.5400100e+00
   7.4824459e-01  -6.3922086e-01   1.5400100e+00
   6.5770017e-01   7.4074716e-01   9.4847971e-01
   6.5770017e-01  -7.4074716e-01   9.4847971e-01
   5.2022284e-01   8.4538636e-01   1.1344839e+00
   5.2022284e-01  -8.4538636e-01   1.1344839e+00
   1.7270026e-01   9.7439409e-01   1.0666453e+00
   1.7270026e-01  -9.7439409e-01   1.0666453e+00


==> data/piv1/piv1Edmd3.dat <==
   real			   imag            Amp	
   9.9784013e-01   0.0000000e+00   2.4104243e+01
   9.8075579e-01   1.9983942e-01   6.2792157e+00
   9.8075579e-01  -1.9983942e-01   6.2792157e+00


==> data/piv1/piv1Edmd5.dat <==
   real			   imag            Amp	
   9.9784013e-01   0.0000000e+00   2.4084064e+01
   9.8075579e-01   1.9983942e-01   6.3467768e+00
   9.8075579e-01  -1.9983942e-01   6.3467768e+00
   9.4073921e-01   3.3531233e-01   3.2058082e+00
   9.4073921e-01  -3.3531233e-01   3.2058082e+00


==> data/piv1/piv1Edmd9.dat <==
   real			   imag            Amp	
   9.9784013e-01   0.0000000e+00   2.4377008e+01
   9.8749858e-01   6.0831604e-02   4.3455509e+00
   9.8749858e-01  -6.0831604e-02   4.3455509e+00
   9.8209131e-01   1.3222967e-01   3.9446783e+00
   9.8209131e-01  -1.3222967e-01   3.9446783e+00
   9.8075579e-01   1.9983942e-01   6.1658472e+00
   9.8075579e-01  -1.9983942e-01   6.1658472e+00
   9.4073921e-01   3.3531233e-01   3.2459207e+00
   9.4073921e-01  -3.3531233e-01   3.2459207e+00


==> data/piv1/piv1Elow21.dat <==
   real			   imag	
   5.7875645e-01   7.4328392e-01
   5.7875645e-01  -7.4328392e-01
   8.0771550e-01   5.4183373e-01
   8.0771550e-01  -5.4183373e-01
   8.3406390e-01   4.0115184e-01
   8.3406390e-01  -4.0115184e-01
   8.7109456e-01   4.2756125e-01
   8.7109456e-01  -4.2756125e-01
   9.7917186e-01   2.0115771e-01
   9.7917186e-01  -2.0115771e-01
   9.9885867e-01   0.0000000e+00
   9.5732670e-01   5.7373113e-02
   9.5732670e-01  -5.7373113e-02
   9.3470063e-01   3.2751383e-01
   9.3470063e-01  -3.2751383e-01
   9.0471078e-01   3.7076436e-01
   9.0471078e-01  -3.7076436e-01
   9.7374434e-01   9.4207835e-02
   9.7374434e-01  -9.4207835e-02
   9.3340544e-01   2.3498565e-01
   9.3340544e-01  -2.3498565e-01


==> data/piv1/piv1Elow3.dat <==
   real			   imag	
   9.9996738e-01   0.0000000e+00
   9.7933354e-01   1.9759328e-01
   9.7933354e-01  -1.9759328e-01


==> data/piv1/piv1Elow5.dat <==
   real			   imag	
   1.0000744e+00   0.0000000e+00
   9.8031805e-01   1.9444234e-01
   9.8031805e-01  -1.9444234e-01
   9.4811404e-01   2.8564052e-01
   9.4811404e-01  -2.8564052e-01


==> data/piv1/piv1Elow9.dat <==
   real			   imag	
   9.4363436e-01   3.2164965e-01
   9.4363436e-01  -3.2164965e-01
   9.7326303e-01   2.0817278e-01
   9.7326303e-01  -2.0817278e-01
   9.9851274e-01   0.0000000e+00
   9.6303838e-01   5.0746021e-02
   9.6303838e-01  -5.0746021e-02
   9.6252069e-01   1.6405772e-01
   9.6252069e-01  -1.6405772e-01


==> data/piv1/piv1Jlow_vs_Nz.dat <==
   Nz              Jlow
   1.0000000e+00   1.5708562e+02
   2.0000000e+00   1.5726693e+02
   3.0000000e+00   1.2756906e+02
   4.0000000e+00   1.2746091e+02
   5.0000000e+00   1.2659250e+02
   6.0000000e+00   1.1845760e+02
   7.0000000e+00   1.1421000e+02
   8.0000000e+00   1.1353926e+02
   9.0000000e+00   1.1700758e+02
   1.0000000e+01   1.1711355e+02
   1.1000000e+01   1.1928985e+02
   1.2000000e+01   1.2357307e+02
   1.3000000e+01   1.2197245e+02
   1.4000000e+01   1.1356804e+02
   1.5000000e+01   1.1600883e+02
   1.6000000e+01   1.1330667e+02
   1.7000000e+01   1.1417548e+02
   1.8000000e+01   1.0719524e+02
   1.9000000e+01   9.8629910e+01
   2.0000000e+01   1.0615661e+02
   2.1000000e+01   9.8175981e+01
   2.2000000e+01   9.8332109e+01
   2.3000000e+01   1.0573094e+02
   2.4000000e+01   9.3586183e+01
   2.5000000e+01   9.5249515e+01
   2.6000000e+01   9.2587589e+01
   2.7000000e+01   9.2560442e+01
   2.8000000e+01   9.4857123e+01
   2.9000000e+01   9.3825596e+01
   3.0000000e+01   9.0260754e+01
   3.1000000e+01   8.9483245e+01
   3.2000000e+01   8.8702901e+01
   3.3000000e+01   8.8017661e+01
   3.4000000e+01   8.6622772e+01
   3.5000000e+01   8.5506448e+01
   3.6000000e+01   8.5389265e+01
   3.7000000e+01   8.4250732e+01
   3.8000000e+01   8.4114135e+01
   3.9000000e+01   8.4042368e+01
   4.0000000e+01   8.3083700e+01
   4.1000000e+01   8.2225044e+01
   4.2000000e+01   8.1815077e+01
   4.3000000e+01   8.2353616e+01
   4.4000000e+01   8.1781365e+01
   4.5000000e+01   8.1102550e+01
   4.6000000e+01   8.0908398e+01
   4.7000000e+01   8.0831871e+01
   4.8000000e+01   8.0587755e+01
   4.9000000e+01   8.0039593e+01
   5.0000000e+01   7.9944029e+01
   5.1000000e+01   7.9843276e+01
   5.2000000e+01   7.9368346e+01
   5.3000000e+01   7.8885640e+01
   5.4000000e+01   7.8492625e+01
   5.5000000e+01   7.8449896e+01
   5.6000000e+01   7.8062621e+01
   5.7000000e+01   7.7877837e+01
   5.8000000e+01   7.7707344e+01
   5.9000000e+01   7.7668556e+01
   6.0000000e+01   7.7058099e+01
   6.1000000e+01   7.6369923e+01
   6.2000000e+01   7.5676502e+01
   6.3000000e+01   7.5396337e+01
   6.4000000e+01   7.4996203e+01
   6.5000000e+01   7.4559522e+01
   6.6000000e+01   7.4110392e+01
   6.7000000e+01   7.3657291e+01
   6.8000000e+01   7.3214774e+01
   6.9000000e+01   7.3264798e+01
   7.0000000e+01   7.3019377e+01
   7.1000000e+01   7.2721045e+01
   7.2000000e+01   7.2434257e+01
   7.3000000e+01   7.1864134e+01
   7.4000000e+01   7.1445305e+01
   7.5000000e+01   7.1123911e+01
   7.6000000e+01   7.0317376e+01
   7.7000000e+01   6.9884411e+01
   7.8000000e+01   6.9407421e+01
   7.9000000e+01   6.8580637e+01
   8.0000000e+01   6.8341494e+01
   8.1000000e+01   6.7671783e+01
   8.2000000e+01   6.7021043e+01
   8.3000000e+01   6.5926721e+01
   8.4000000e+01   6.4345165e+01
   8.5000000e+01   6.3362895e+01
   8.6000000e+01   6.1931035e+01
   8.7000000e+01   6.1481530e+01
   8.8000000e+01   6.0459448e+01
   8.9000000e+01   6.0059815e+01
   9.0000000e+01   5.9872497e+01
   9.1000000e+01   5.8737264e+01
   9.2000000e+01   5.6617448e+01
   9.3000000e+01   5.6370208e+01
   9.4000000e+01   5.4229666e+01
   9.5000000e+01   4.9374657e+01
   9.6000000e+01   4.7529073e+01
   9.7000000e+01   4.3859623e+01
   9.8000000e+01   3.3401116e+01
   9.9000000e+01   4.8969536e-01
   1.0000000e+02   2.8219464e-11


==> data/piv1/piv1Jsp_vs_Nz_gamma.dat <==
   gamma		   Nz			   Jsp 	 	
   1.0000000e+01   1.0000000e+02   0.0000000e+00
   1.0526011e+01   1.0000000e+02   0.0000000e+00
   1.1079692e+01   1.0000000e+02   0.0000000e+00
   1.1662496e+01   1.0000000e+02   0.0000000e+00
   1.2275957e+01   1.0000000e+02   0.0000000e+00
   1.2921686e+01   1.0000000e+02   0.0000000e+00
   1.3601382e+01   1.0000000e+02   0.0000000e+00
   1.4316830e+01   1.0000000e+02   0.0000000e+00
   1.5069912e+01   9.9000000e+01   1.4489776e+01
   1.5862606e+01   9.3000000e+01   4.6094251e+01
   1.6696997e+01   8.7000000e+01   5.3373146e+01
   1.7575279e+01   8.7000000e+01   5.3373146e+01
   1.8499758e+01   7.8000000e+01   6.3785502e+01
   1.9472867e+01   7.4000000e+01   7.0673849e+01
   2.0497162e+01   6.8000000e+01   7.7105282e+01
   2.1575336e+01   6.8000000e+01   7.7105282e+01
   2.2710224e+01   6.8000000e+01   7.7105282e+01
   2.3904807e+01   6.4000000e+01   8.2277404e+01
   2.5162228e+01   6.2000000e+01   8.2702455e+01
   2.6485790e+01   6.2000000e+01   8.2702455e+01
   2.7878973e+01   5.8000000e+01   8.3519794e+01
   2.9345438e+01   5.4000000e+01   8.6787292e+01
   3.0889042e+01   5.4000000e+01   8.6787292e+01
   3.2513841e+01   5.2000000e+01   8.6899723e+01
   3.4224106e+01   4.6000000e+01   8.7340459e+01
   3.6024334e+01   4.4000000e+01   8.7552325e+01
   3.7919255e+01   4.2000000e+01   8.9565759e+01
   3.9913851e+01   3.8000000e+01   9.5934814e+01
   4.2013365e+01   3.5000000e+01   1.0042559e+02
   4.4223316e+01   3.5000000e+01   1.0042559e+02
   4.6549513e+01   3.5000000e+01   1.0042559e+02
   4.8998071e+01   3.3000000e+01   1.0061192e+02
   5.1575426e+01   2.9000000e+01   1.0097460e+02
   5.4288352e+01   2.9000000e+01   1.0097460e+02
   5.7143982e+01   2.7000000e+01   1.0127091e+02
   6.0149821e+01   2.7000000e+01   1.0127091e+02
   6.3313770e+01   2.7000000e+01   1.0127091e+02
   6.6644147e+01   2.5000000e+01   1.0190903e+02
   7.0149705e+01   2.3000000e+01   1.0212441e+02
   7.3839660e+01   2.1000000e+01   1.0279564e+02
   7.7723711e+01   2.1000000e+01   1.0279564e+02
   8.1812067e+01   2.1000000e+01   1.0279564e+02
   8.6115476e+01   1.9000000e+01   1.0319052e+02
   9.0645248e+01   1.7000000e+01   1.0365871e+02
   9.5413292e+01   1.5000000e+01   1.0431788e+02
   1.0043214e+02   1.5000000e+01   1.0431788e+02
   1.0571499e+02   1.5000000e+01   1.0431788e+02
   1.1127572e+02   1.5000000e+01   1.0431788e+02
   1.1712895e+02   1.5000000e+01   1.0431788e+02
   1.2329006e+02   1.3000000e+01   1.0498262e+02
   1.2977526e+02   1.3000000e+01   1.0498262e+02
   1.3660159e+02   1.3000000e+01   1.0498262e+02
   1.4378699e+02   1.3000000e+01   1.0498262e+02
   1.5135035e+02   1.3000000e+01   1.0498262e+02
   1.5931155e+02   1.3000000e+01   1.0498262e+02
   1.6769152e+02   1.3000000e+01   1.0498262e+02
   1.7651229e+02   1.3000000e+01   1.0498262e+02
   1.8579703e+02   1.1000000e+01   1.0676041e+02
   1.9557017e+02   9.0000000e+00   1.1007670e+02
   2.0585739e+02   9.0000000e+00   1.1007670e+02
   2.1668572e+02   9.0000000e+00   1.1007670e+02
   2.2808364e+02   9.0000000e+00   1.1007670e+02
   2.4008110e+02   9.0000000e+00   1.1007670e+02
   2.5270964e+02   9.0000000e+00   1.1007670e+02
   2.6600246e+02   9.0000000e+00   1.1007670e+02
   2.7999449e+02   9.0000000e+00   1.1007670e+02
   2.9472252e+02   9.0000000e+00   1.1007670e+02
   3.1022526e+02   9.0000000e+00   1.1007670e+02
   3.2654347e+02   7.0000000e+00   1.1679613e+02
   3.4372003e+02   7.0000000e+00   1.1679613e+02
   3.6180009e+02   5.0000000e+00   1.2203070e+02
   3.8083119e+02   5.0000000e+00   1.2203070e+02
   4.0086335e+02   5.0000000e+00   1.2203070e+02
   4.2194922e+02   5.0000000e+00   1.2203070e+02
   4.4414423e+02   5.0000000e+00   1.2203070e+02
   4.6750673e+02   5.0000000e+00   1.2203070e+02
   4.9209812e+02   5.0000000e+00   1.2203070e+02
   5.1798304e+02   5.0000000e+00   1.2203070e+02
   5.4522954e+02   5.0000000e+00   1.2203070e+02
   5.7390924e+02   3.0000000e+00   1.2924764e+02
   6.0409753e+02   3.0000000e+00   1.2924764e+02
   6.3587375e+02   3.0000000e+00   1.2924764e+02
   6.6932143e+02   3.0000000e+00   1.2924764e+02
   7.0452851e+02   3.0000000e+00   1.2924764e+02
   7.4158751e+02   3.0000000e+00   1.2924764e+02
   7.8059587e+02   3.0000000e+00   1.2924764e+02
   8.2165610e+02   3.0000000e+00   1.2924764e+02
   8.6487616e+02   3.0000000e+00   1.2924764e+02
   9.1036963e+02   3.0000000e+00   1.2924764e+02
   9.5825612e+02   3.0000000e+00   1.2924764e+02
   1.0086615e+03   3.0000000e+00   1.2924764e+02
   1.0617182e+03   3.0000000e+00   1.2924764e+02
   1.1175658e+03   3.0000000e+00   1.2924764e+02
   1.1763511e+03   3.0000000e+00   1.2924764e+02
   1.2382285e+03   3.0000000e+00   1.2924764e+02
   1.3033607e+03   3.0000000e+00   1.2924764e+02
   1.3719190e+03   3.0000000e+00   1.2924764e+02
   1.4440835e+03   1.0000000e+00   1.5926217e+02
   1.5200439e+03   1.0000000e+00   1.5926217e+02
   1.6000000e+03   1.0000000e+00   1.5926217e+02


==> data/piv1/piv1lowPloss_vs_Nz.dat <==
   Nz              Ploss
   1.0000000e+00   5.8303938e+01
   2.0000000e+00   5.8371233e+01
   3.0000000e+00   4.7348564e+01
   4.0000000e+00   4.7308423e+01
   5.0000000e+00   4.6986104e+01
   6.0000000e+00   4.3966752e+01
   7.0000000e+00   4.2390212e+01
   8.0000000e+00   4.2141260e+01
   9.0000000e+00   4.3428563e+01
   1.0000000e+01   4.3467895e+01
   1.1000000e+01   4.4275651e+01
   1.2000000e+01   4.5865412e+01
   1.3000000e+01   4.5271325e+01
   1.4000000e+01   4.2151942e+01
   1.5000000e+01   4.3057866e+01
   1.6000000e+01   4.2054932e+01
   1.7000000e+01   4.2377400e+01
   1.8000000e+01   3.9786612e+01
   1.9000000e+01   3.6607502e+01
   2.0000000e+01   3.9401114e+01
   2.1000000e+01   3.6439022e+01
   2.2000000e+01   3.6496970e+01
   2.3000000e+01   3.9243122e+01
   2.4000000e+01   3.4735471e+01
   2.5000000e+01   3.5352834e+01
   2.6000000e+01   3.4364833e+01
   2.7000000e+01   3.4354757e+01
   2.8000000e+01   3.5207194e+01
   2.9000000e+01   3.4824332e+01
   3.0000000e+01   3.3501204e+01
   3.1000000e+01   3.3212624e+01
   3.2000000e+01   3.2922991e+01
   3.3000000e+01   3.2668657e+01
   3.4000000e+01   3.2150930e+01
   3.5000000e+01   3.1736595e+01
   3.6000000e+01   3.1693101e+01
   3.7000000e+01   3.1270523e+01
   3.8000000e+01   3.1219823e+01
   3.9000000e+01   3.1193186e+01
   4.0000000e+01   3.0837367e+01
   4.1000000e+01   3.0518668e+01
   4.2000000e+01   3.0366504e+01
   4.3000000e+01   3.0566389e+01
   4.4000000e+01   3.0353992e+01
   4.5000000e+01   3.0102043e+01
   4.6000000e+01   3.0029981e+01
   4.7000000e+01   3.0001577e+01
   4.8000000e+01   2.9910971e+01
   4.9000000e+01   2.9707515e+01
   5.0000000e+01   2.9672046e+01
   5.1000000e+01   2.9634650e+01
   5.2000000e+01   2.9458375e+01
   5.3000000e+01   2.9279214e+01
   5.4000000e+01   2.9133342e+01
   5.5000000e+01   2.9117483e+01
   5.6000000e+01   2.8973742e+01
   5.7000000e+01   2.8905157e+01
   5.8000000e+01   2.8841877e+01
   5.9000000e+01   2.8827481e+01
   6.0000000e+01   2.8600903e+01
   6.1000000e+01   2.8345480e+01
   6.2000000e+01   2.8088109e+01
   6.3000000e+01   2.7984123e+01
   6.4000000e+01   2.7835609e+01
   6.5000000e+01   2.7673531e+01
   6.6000000e+01   2.7506832e+01
   6.7000000e+01   2.7338659e+01
   6.8000000e+01   2.7174414e+01
   6.9000000e+01   2.7192981e+01
   7.0000000e+01   2.7101890e+01
   7.1000000e+01   2.6991161e+01
   7.2000000e+01   2.6884717e+01
   7.3000000e+01   2.6673110e+01
   7.4000000e+01   2.6517657e+01
   7.5000000e+01   2.6398369e+01
   7.6000000e+01   2.6099015e+01
   7.7000000e+01   2.5938315e+01
   7.8000000e+01   2.5761276e+01
   7.9000000e+01   2.5454406e+01
   8.0000000e+01   2.5365646e+01
   8.1000000e+01   2.5117076e+01
   8.2000000e+01   2.4875547e+01
   8.3000000e+01   2.4469378e+01
   8.4000000e+01   2.3882368e+01
   8.5000000e+01   2.3517788e+01
   8.6000000e+01   2.2986338e+01
   8.7000000e+01   2.2819500e+01
   8.8000000e+01   2.2440144e+01
   8.9000000e+01   2.2291816e+01
   9.0000000e+01   2.2222291e+01
   9.1000000e+01   2.1800938e+01
   9.2000000e+01   2.1014146e+01
   9.3000000e+01   2.0922381e+01
   9.4000000e+01   2.0127896e+01
   9.5000000e+01   1.8325910e+01
   9.6000000e+01   1.7640903e+01
   9.7000000e+01   1.6278949e+01
   9.8000000e+01   1.2397167e+01
   9.9000000e+01   1.8175545e-01
   1.0000000e+02   1.0473943e-11


==> data/piv1/piv1spPloss_vs_Nz.dat <==
   Nz              Ploss
   1.0000000e+02   0.0000000e+00
   9.9000000e+01   5.3780291e+00
   9.7000000e+01   1.0657744e+01
   9.3000000e+01   1.7108354e+01
   9.1000000e+01   1.7701217e+01
   8.9000000e+01   1.8748561e+01
   8.7000000e+01   1.9809990e+01
   8.5000000e+01   2.0451937e+01
   8.1000000e+01   2.1930458e+01
   8.0000000e+01   2.3558586e+01
   7.8000000e+01   2.3674643e+01
   7.6000000e+01   2.5850817e+01
   7.4000000e+01   2.6231323e+01
   7.2000000e+01   2.7148106e+01
   7.0000000e+01   2.7299832e+01
   6.8000000e+01   2.8618416e+01
   6.6000000e+01   3.0479877e+01
   6.4000000e+01   3.0538102e+01
   6.2000000e+01   3.0695864e+01
   6.0000000e+01   3.0817892e+01
   5.8000000e+01   3.0999228e+01
   5.4000000e+01   3.2211993e+01
   5.2000000e+01   3.2253723e+01
   5.0000000e+01   3.2334671e+01
   4.8000000e+01   3.2394777e+01
   4.6000000e+01   3.2417307e+01
   4.4000000e+01   3.2495943e+01
   4.2000000e+01   3.3243249e+01
   4.0000000e+01   3.5552405e+01
   3.8000000e+01   3.5607190e+01
   3.5000000e+01   3.7273988e+01
   3.3000000e+01   3.7343147e+01
   3.1000000e+01   3.7409443e+01
   2.9000000e+01   3.7477756e+01
   2.7000000e+01   3.7587738e+01
   2.5000000e+01   3.7824581e+01
   2.3000000e+01   3.7904523e+01
   2.1000000e+01   3.8153654e+01
   1.9000000e+01   3.8300217e+01
   1.7000000e+01   3.8473992e+01
   1.5000000e+01   3.8718650e+01
   1.3000000e+01   3.8965376e+01
   1.1000000e+01   3.9625220e+01
   9.0000000e+00   4.0856096e+01
   7.0000000e+00   4.3350082e+01
   5.0000000e+00   4.5292946e+01
   3.0000000e+00   4.7971585e+01
   1.0000000e+00   5.9111785e+01

